Two-loop QCD Corrections to the Heavy Quark Form Factors: the Vector Contributions

We present closed analytic expressions of the electromagnetic vertex form factors for heavy quarks at the two-loop level in QCD for arbitrary momentum transfer. The calculation is carried out in dimensional regularization. The electric and magnetic form factors are expressed in terms of 1-dimensional harmonic polylogarithms of maximum weight 4.

==> formulas.inc <==
********************************************************************************
* 
* We collect in this file the results of Section 6 of hep-ph/0406046
* 
*  ``Two-loop QCD Corrections to the Heavy Quark Form Factors: 
*    the Vector Contributions''
* by W. Bernreuther, R. Bonciani, T. Gehrmann, R. Heinesch, T. Leineweber,
*    P. Mastrolia, and E. Remiddi  
*
* The results are written as FORM inputs, and can be therefore readily included
* in any FORM code where they should be needed. 
*
* In the HPLs the last argument is separated from the the indices
* by a comma rather than by a semicolon, as in the paper.
*
* The following constants appear:
*
* ep   = \epsilon , 
* i_   = i          
* z2   = \zeta(2) , 
* z3   = \zeta(3) , 
* ln2  = \ln{2} ,  
* [pi] = \pi ,
* CF   = C_F ,
* CA   = C_A ,
* Nf   = N_f ,
* TR   = T_R ,
*
* The variable y is defined as in the paper:
*
*     y = (sqrt(S)-sqrt(S-4*m^2))/(sqrt(S)+sqrt(S-4*m^2)) .
*
* The variable Be (\beta in the paper) for the threshold expansion 
* is defined as:
*
*     Be = sqrt(1-4*m^2/S)
*
* The variable r and the function L for the asymptotic expansion are 
* defined as:
* 
*     r = (S/m^2)
*     L = \ln{S/m^2}
*
*******************************************************
*
* ONE-LOOP FORM FACTORS ABOVE THRESHOLD:
*
*

id [F1r1l(ep,s)] =

       + i_*[pi]*ep^-1*CF * (
          + 1
          - [1-y]^-1
          - [y+1]^-1
          )

       + i_*[pi]*ep*CF * (
          + 4
          + 2*z2*[1-y]^-1
          + 2*z2*[y+1]^-1
          - 2*z2
          - 4*[1-y]^-1
          - 4*[y+1]^-1
          + 3/2*H(0,y)
          - H(0,y)*[1-y]^-1
          - 2*H(0,y)*[y+1]^-1
          + H(0,0,y)
          - H(0,0,y)*[1-y]^-1
          - H(0,0,y)*[y+1]^-1
          + 2*H(0,1,y)
          - 2*H(0,1,y)*[1-y]^-1
          - 2*H(0,1,y)*[y+1]^-1
          + 3*H(1,y)
          - 2*H(1,y)*[1-y]^-1
          - 4*H(1,y)*[y+1]^-1
          + 2*H(1,0,y)
          - 2*H(1,0,y)*[1-y]^-1
          - 2*H(1,0,y)*[y+1]^-1
          + 4*H(1,1,y)
          - 4*H(1,1,y)*[1-y]^-1
          - 4*H(1,1,y)*[y+1]^-1
          )

       + i_*[pi]*CF * (
          + 3/2
          - [1-y]^-1
          - 2*[y+1]^-1
          + H(0,y)
          - H(0,y)*[1-y]^-1
          - H(0,y)*[y+1]^-1
          + 2*H(1,y)
          - 2*H(1,y)*[1-y]^-1
          - 2*H(1,y)*[y+1]^-1
          )

       + ep^-1*CF * (
          - 1
          + H(0,y)
          - H(0,y)*[1-y]^-1
          - H(0,y)*[y+1]^-1
          )

       + ep*CF * (
          - 4
          + 4*z2*[1-y]^-1
          + 8*z2*[y+1]^-1
          - 6*z2
          + 2*z3*[1-y]^-1
          + 2*z3*[y+1]^-1
          - 2*z3
          + 4*H(0,y)
          + 4*H(0,y)*z2*[1-y]^-1
          + 4*H(0,y)*z2*[y+1]^-1
          - 4*H(0,y)*z2
          - 4*H(0,y)*[1-y]^-1
          - 4*H(0,y)*[y+1]^-1
          + 3/2*H(0,0,y)
          - H(0,0,y)*[1-y]^-1
          - 2*H(0,0,y)*[y+1]^-1
          + H(0,0,0,y)
          - H(0,0,0,y)*[1-y]^-1
          - H(0,0,0,y)*[y+1]^-1
          + 2*H(0,1,0,y)
          - 2*H(0,1,0,y)*[1-y]^-1
          - 2*H(0,1,0,y)*[y+1]^-1
          + 8*H(1,y)*z2*[1-y]^-1
          + 8*H(1,y)*z2*[y+1]^-1
          - 8*H(1,y)*z2
          + 3*H(1,0,y)
          - 2*H(1,0,y)*[1-y]^-1
          - 4*H(1,0,y)*[y+1]^-1
          + 2*H(1,0,0,y)
          - 2*H(1,0,0,y)*[1-y]^-1
          - 2*H(1,0,0,y)*[y+1]^-1
          + 4*H(1,1,0,y)
          - 4*H(1,1,0,y)*[1-y]^-1
          - 4*H(1,1,0,y)*[y+1]^-1
          )

       + CF * (
          - 2
          + 4*z2*[1-y]^-1
          + 4*z2*[y+1]^-1
          - 4*z2
          + 3/2*H(0,y)
          - H(0,y)*[1-y]^-1
          - 2*H(0,y)*[y+1]^-1
          + H(0,0,y)
          - H(0,0,y)*[1-y]^-1
          - H(0,0,y)*[y+1]^-1
          + 2*H(1,0,y)
          - 2*H(1,0,y)*[1-y]^-1
          - 2*H(1,0,y)*[y+1]^-1
          );



id [F2r1l(ep,s)] =

       + i_*[pi]*ep*CF * (
          + 4*[1-y]^-1
          - 4*[y+1]^-1
          + H(0,y)*[1-y]^-1
          - H(0,y)*[y+1]^-1
          + 2*H(1,y)*[1-y]^-1
          - 2*H(1,y)*[y+1]^-1
          )

       + i_*[pi]*CF * (
          + [1-y]^-1
          - [y+1]^-1
          )

       + ep*CF * (
          - 4*z2*[1-y]^-1
          + 4*z2*[y+1]^-1
          + 4*H(0,y)*[1-y]^-1
          - 4*H(0,y)*[y+1]^-1
          + H(0,0,y)*[1-y]^-1
          - H(0,0,y)*[y+1]^-1
          + 2*H(1,0,y)*[1-y]^-1
          - 2*H(1,0,y)*[y+1]^-1
          )

       + CF * (
          + H(0,y)*[1-y]^-1
          - H(0,y)*[y+1]^-1
          );


******************************************************************************
*
* TWO-LOOP FORM FACTORS ABOVE THRESHOLD:
*
*

id [F1r2l(ep,s)] =

       + i_*[pi]*ep^-2*CF*CA * (
          - 11/12
          + 11/12*[1-y]^-1
          + 11/12*[y+1]^-1
          )

       + i_*[pi]*ep^-2*CF*TR*Nf * (
          + 1/3
          - 1/3*[1-y]^-1
          - 1/3*[y+1]^-1
          )

       + i_*[pi]*ep^-2*CF^2 * (
          - 1
          + [1-y]^-1
          + [y+1]^-1
          + H(0,y)
          + H(0,y)*[1-y]^-2
          - H(0,y)*[1-y]^-1
          + H(0,y)*[y+1]^-2
          - H(0,y)*[y+1]^-1
          )

       + i_*[pi]*ep^-1*CF*CA * (
          + 67/36
          + 1/2*z2*[1-y]^-2
          - 1/2*z2*[1-y]^-1
          + 1/2*z2*[y+1]^-2
          - 1/2*z2*[y+1]^-1
          + 1/2*z2
          - 67/36*[1-y]^-1
          - 67/36*[y+1]^-1
          - H(-1,y)
          + H(-1,y)*[1-y]^-1
          + H(-1,y)*[y+1]^-1
          + 2*H(0,y)
          - H(0,y)*[1-y]^-1
          - H(0,y)*[y+1]^-1
          + H(0,-1,y)
          + H(0,-1,y)*[1-y]^-2
          - H(0,-1,y)*[1-y]^-1
          + H(0,-1,y)*[y+1]^-2
          - H(0,-1,y)*[y+1]^-1
          - 2*H(0,0,y)
          - H(0,0,y)*[1-y]^-2
          + 2*H(0,0,y)*[1-y]^-1
          - H(0,0,y)*[y+1]^-2
          + 2*H(0,0,y)*[y+1]^-1
          - H(0,1,y)
          - H(0,1,y)*[1-y]^-2
          + H(0,1,y)*[1-y]^-1
          - H(0,1,y)*[y+1]^-2
          + H(0,1,y)*[y+1]^-1
          + H(1,y)
          - H(1,y)*[1-y]^-1
          - H(1,y)*[y+1]^-1
          )

       + i_*[pi]*ep^-1*CF*TR*Nf * (
          - 5/9
          + 5/9*[1-y]^-1
          + 5/9*[y+1]^-1
          )

       + i_*[pi]*ep^-1*CF^2 * (
          - 7/2
          - 4*z2*[1-y]^-2
          + 4*z2*[1-y]^-1
          - 4*z2*[y+1]^-2
          + 4*z2*[y+1]^-1
          - 4*z2
          + 3*[1-y]^-1
          + 4*[y+1]^-1
          + 2*H(0,y)
          + 2*H(0,y)*[1-y]^-2
          - H(0,y)*[1-y]^-1
          + 4*H(0,y)*[y+1]^-2
          - 3*H(0,y)*[y+1]^-1
          + 3*H(0,0,y)
          + 3*H(0,0,y)*[1-y]^-2
          - 3*H(0,0,y)*[1-y]^-1
          + 3*H(0,0,y)*[y+1]^-2
          - 3*H(0,0,y)*[y+1]^-1
          + 2*H(0,1,y)
          + 2*H(0,1,y)*[1-y]^-2
          - 2*H(0,1,y)*[1-y]^-1
          + 2*H(0,1,y)*[y+1]^-2
          - 2*H(0,1,y)*[y+1]^-1
          - 2*H(1,y)
          + 2*H(1,y)*[1-y]^-1
          + 2*H(1,y)*[y+1]^-1
          + 4*H(1,0,y)
          + 4*H(1,0,y)*[1-y]^-2
          - 4*H(1,0,y)*[1-y]^-1
          + 4*H(1,0,y)*[y+1]^-2
          - 4*H(1,0,y)*[y+1]^-1
          )

       + i_*[pi]*CF*CA * (
          + 2545/216
          - 72*z2*[1-y]^-4
          + 144*z2*[1-y]^-3
          - 79*z2*[1-y]^-2
          + 12*z2*[1-y]^-1
          + 5*z2*[y+1]^-1
          - 10*z2
          + 324*z3*[1-y]^-5
          - 810*z3*[1-y]^-4
          + 662*z3*[1-y]^-3
          - 367/2*z3*[1-y]^-2
          + 20*z3*[1-y]^-1
          - 1/2*z3*[y+1]^-2
          + 2*z3*[y+1]^-1
          - 15/2*z3
          + 9*[1-y]^-3
          - 27/2*[1-y]^-2
          - 599/108*[1-y]^-1
          - 365/27*[y+1]^-1
          + 3*H(-1,y)
          - 2*H(-1,y)*z2*[1-y]^-2
          + 2*H(-1,y)*z2*[1-y]^-1
          - 2*H(-1,y)*z2*[y+1]^-2
          + 2*H(-1,y)*z2*[y+1]^-1
          - 2*H(-1,y)*z2
          - 24*H(-1,y)*[1-y]^-3
          + 36*H(-1,y)*[1-y]^-2
          - 16*H(-1,y)*[1-y]^-1
          - 2*H(-1,y)*[y+1]^-1
          + 2*H(-1,-1,y)
          - 2*H(-1,-1,y)*[1-y]^-1
          - 2*H(-1,-1,y)*[y+1]^-1
          + 4*H(-1,0,y)
          - 24*H(-1,0,y)*[1-y]^-4
          + 48*H(-1,0,y)*[1-y]^-3
          - 38*H(-1,0,y)*[1-y]^-2
          + 18*H(-1,0,y)*[1-y]^-1
          + 4*H(-1,0,y)*[y+1]^-1
          - 4*H(-1,0,-1,y)
          - 4*H(-1,0,-1,y)*[1-y]^-2
          + 4*H(-1,0,-1,y)*[1-y]^-1
          - 4*H(-1,0,-1,y)*[y+1]^-2
          + 4*H(-1,0,-1,y)*[y+1]^-1
          - 2*H(-1,0,0,y)
          + 336*H(-1,0,0,y)*[1-y]^-5
          - 840*H(-1,0,0,y)*[1-y]^-4
          + 688*H(-1,0,0,y)*[1-y]^-3
          - 188*H(-1,0,0,y)*[1-y]^-2
          + 16*H(-1,0,0,y)*[1-y]^-1
          + 4*H(-1,0,0,y)*[y+1]^-2
          - 4*H(-1,0,0,y)*[y+1]^-1
          + 4*H(-1,0,1,y)
          + 4*H(-1,0,1,y)*[1-y]^-2
          - 4*H(-1,0,1,y)*[1-y]^-1
          + 4*H(-1,0,1,y)*[y+1]^-2
          - 4*H(-1,0,1,y)*[y+1]^-1
          - 6*H(-1,1,y)
          + 6*H(-1,1,y)*[1-y]^-1
          + 6*H(-1,1,y)*[y+1]^-1
          - 217/36*H(0,y)
          - 72*H(0,y)*z2*[1-y]^-5
          + 180*H(0,y)*z2*[1-y]^-4
          - 145*H(0,y)*z2*[1-y]^-3
          + 89/2*H(0,y)*z2*[1-y]^-2
          - 59/4*H(0,y)*z2*[1-y]^-1
          + 7*H(0,y)*z2*[y+1]^-2
          - 47/4*H(0,y)*z2*[y+1]^-1
          + 13*H(0,y)*z2
          + 24*H(0,y)*[1-y]^-4
          - 39*H(0,y)*[1-y]^-3
          + 3/2*H(0,y)*[1-y]^-2
          + 130/9*H(0,y)*[1-y]^-1
          - 25/18*H(0,y)*[y+1]^-1
          - 8*H(0,-1,y)
          - 48*H(0,-1,y)*[1-y]^-4
          + 96*H(0,-1,y)*[1-y]^-3
          - 56*H(0,-1,y)*[1-y]^-2
          + 12*H(0,-1,y)*[1-y]^-1
          + 4*H(0,-1,y)*[y+1]^-1
          - 2*H(0,-1,-1,y)
          - 2*H(0,-1,-1,y)*[1-y]^-2
          + 2*H(0,-1,-1,y)*[1-y]^-1
          - 2*H(0,-1,-1,y)*[y+1]^-2
          + 2*H(0,-1,-1,y)*[y+1]^-1
          + 2*H(0,-1,0,y)
          - 24*H(0,-1,0,y)*[1-y]^-5
          + 60*H(0,-1,0,y)*[1-y]^-4
          - 72*H(0,-1,0,y)*[1-y]^-3
          + 52*H(0,-1,0,y)*[1-y]^-2
          - 11*H(0,-1,0,y)*[1-y]^-1
          + 4*H(0,-1,0,y)*[y+1]^-2
          - 5*H(0,-1,0,y)*[y+1]^-1
          + 6*H(0,-1,1,y)
          + 6*H(0,-1,1,y)*[1-y]^-2
          - 6*H(0,-1,1,y)*[1-y]^-1
          + 6*H(0,-1,1,y)*[y+1]^-2
          - 6*H(0,-1,1,y)*[y+1]^-1
          + 89/6*H(0,0,y)
          - 258*H(0,0,y)*[1-y]^-5
          + 816*H(0,0,y)*[1-y]^-4
          - 923*H(0,0,y)*[1-y]^-3
          + 436*H(0,0,y)*[1-y]^-2
          - 259/3*H(0,0,y)*[1-y]^-1
          - 4/3*H(0,0,y)*[y+1]^-1
          + 14*H(0,0,-1,y)
          - 48*H(0,0,-1,y)*[1-y]^-5
          + 120*H(0,0,-1,y)*[1-y]^-4
          - 88*H(0,0,-1,y)*[1-y]^-3
          + 20*H(0,0,-1,y)*[1-y]^-2
          - 12*H(0,0,-1,y)*[1-y]^-1
          + 8*H(0,0,-1,y)*[y+1]^-2
          - 12*H(0,0,-1,y)*[y+1]^-1
          - 12*H(0,0,0,y)
          + 3*H(0,0,0,y)*[1-y]^-5
          - 15/2*H(0,0,0,y)*[1-y]^-4
          + 17/4*H(0,0,0,y)*[1-y]^-3
          - 39/8*H(0,0,0,y)*[1-y]^-2
          + 177/16*H(0,0,0,y)*[1-y]^-1
          - 6*H(0,0,0,y)*[y+1]^-2
          + 193/16*H(0,0,0,y)*[y+1]^-1
          - 22*H(0,0,1,y)
          - 12*H(0,0,1,y)*[1-y]^-5
          + 30*H(0,0,1,y)*[1-y]^-4
          - 49*H(0,0,1,y)*[1-y]^-3
          + 63/2*H(0,0,1,y)*[1-y]^-2
          + 51/4*H(0,0,1,y)*[1-y]^-1
          - 12*H(0,0,1,y)*[y+1]^-2
          + 75/4*H(0,0,1,y)*[y+1]^-1
          + 68/3*H(0,1,y)
          - 12*H(0,1,y)*[1-y]^-4
          + 24*H(0,1,y)*[1-y]^-3
          - 14*H(0,1,y)*[1-y]^-2
          - 29/3*H(0,1,y)*[1-y]^-1
          - 35/3*H(0,1,y)*[y+1]^-1
          + 6*H(0,1,-1,y)
          + 6*H(0,1,-1,y)*[1-y]^-2
          - 6*H(0,1,-1,y)*[1-y]^-1
          + 6*H(0,1,-1,y)*[y+1]^-2
          - 6*H(0,1,-1,y)*[y+1]^-1
          - 14*H(0,1,0,y)
          + 282*H(0,1,0,y)*[1-y]^-5
          - 705*H(0,1,0,y)*[1-y]^-4
          + 1171/2*H(0,1,0,y)*[1-y]^-3
          - 725/4*H(0,1,0,y)*[1-y]^-2
          + 227/8*H(0,1,0,y)*[1-y]^-1
          - 8*H(0,1,0,y)*[y+1]^-2
          + 83/8*H(0,1,0,y)*[y+1]^-1
          - 10*H(0,1,1,y)
          - 10*H(0,1,1,y)*[1-y]^-2
          + 10*H(0,1,1,y)*[1-y]^-1
          - 10*H(0,1,1,y)*[y+1]^-2
          + 10*H(0,1,1,y)*[y+1]^-1
          + 31/9*H(1,y)
          + 2*H(1,y)*z2*[1-y]^-2
          - 2*H(1,y)*z2*[1-y]^-1
          + 2*H(1,y)*z2*[y+1]^-2
          - 2*H(1,y)*z2*[y+1]^-1
          + 2*H(1,y)*z2
          - 6*H(1,y)*[1-y]^-3
          + 9*H(1,y)*[1-y]^-2
          - 46/9*H(1,y)*[1-y]^-1
          - 43/9*H(1,y)*[y+1]^-1
          - 6*H(1,-1,y)
          + 6*H(1,-1,y)*[1-y]^-1
          + 6*H(1,-1,y)*[y+1]^-1
          + 53/3*H(1,0,y)
          + 282*H(1,0,y)*[1-y]^-4
          - 564*H(1,0,y)*[1-y]^-3
          + 339*H(1,0,y)*[1-y]^-2
          - 206/3*H(1,0,y)*[1-y]^-1
          - 35/3*H(1,0,y)*[y+1]^-1
          + 4*H(1,0,-1,y)
          + 4*H(1,0,-1,y)*[1-y]^-2
          - 4*H(1,0,-1,y)*[1-y]^-1
          + 4*H(1,0,-1,y)*[y+1]^-2
          - 4*H(1,0,-1,y)*[y+1]^-1
          - 2*H(1,0,0,y)
          - 4*H(1,0,0,y)*[1-y]^-2
          + 2*H(1,0,0,y)*[1-y]^-1
          - 4*H(1,0,0,y)*[y+1]^-2
          + 2*H(1,0,0,y)*[y+1]^-1
          - 4*H(1,0,1,y)
          - 4*H(1,0,1,y)*[1-y]^-2
          + 4*H(1,0,1,y)*[1-y]^-1
          - 4*H(1,0,1,y)*[y+1]^-2
          + 4*H(1,0,1,y)*[y+1]^-1
          + 52/3*H(1,1,y)
          - 52/3*H(1,1,y)*[1-y]^-1
          - 52/3*H(1,1,y)*[y+1]^-1
          )

       + i_*[pi]*CF*TR*Nf * (
          - 209/54
          + 103/27*[1-y]^-1
          + 106/27*[y+1]^-1
          - 19/9*H(0,y)
          + 16/9*H(0,y)*[1-y]^-1
          + 22/9*H(0,y)*[y+1]^-1
          - 2/3*H(0,0,y)
          + 2/3*H(0,0,y)*[1-y]^-1
          + 2/3*H(0,0,y)*[y+1]^-1
          - 4/3*H(0,1,y)
          + 4/3*H(0,1,y)*[1-y]^-1
          + 4/3*H(0,1,y)*[y+1]^-1
          - 38/9*H(1,y)
          + 32/9*H(1,y)*[1-y]^-1
          + 44/9*H(1,y)*[y+1]^-1
          - 4/3*H(1,0,y)
          + 4/3*H(1,0,y)*[1-y]^-1
          + 4/3*H(1,0,y)*[y+1]^-1
          - 8/3*H(1,1,y)
          + 8/3*H(1,1,y)*[1-y]^-1
          + 8/3*H(1,1,y)*[y+1]^-1
          )

       + i_*[pi]*CF*TR * (
          - 265/54
          + 356/9*[1-y]^-3
          - 178/3*[1-y]^-2
          + 563/27*[1-y]^-1
          + 236/27*[y+1]^-1
          + 19/9*H(0,y)
          + 248/9*H(0,y)*[1-y]^-4
          - 496/9*H(0,y)*[1-y]^-3
          + 326/9*H(0,y)*[1-y]^-2
          - 26/3*H(0,y)*[1-y]^-1
          - 2/3*H(0,0,y)
          - 24*H(0,0,y)*[1-y]^-5
          + 60*H(0,0,y)*[1-y]^-4
          - 44*H(0,0,y)*[1-y]^-3
          + 6*H(0,0,y)*[1-y]^-2
          + 5/3*H(0,0,y)*[1-y]^-1
          + 5/3*H(0,0,y)*[y+1]^-1
          )

       + i_*[pi]*CF^2 * (
          - 85/8
          - 60*z2*[1-y]^-4
          + 120*z2*[1-y]^-3
          - 83*z2*[1-y]^-2
          + 21*z2*[1-y]^-1
          - 12*z2*[y+1]^-2
          + 10*z2*[y+1]^-1
          - 7*z2
          + 168*z3*[1-y]^-5
          - 420*z3*[1-y]^-4
          + 364*z3*[1-y]^-3
          - 126*z3*[1-y]^-2
          + 5*z3*[1-y]^-1
          - 7*z3*[y+1]^-1
          + 8*z3
          + 47/4*[1-y]^-1
          + 19/2*[y+1]^-1
          - 16*H(-1,y)
          + 4*H(-1,y)*z2*[1-y]^-2
          - 4*H(-1,y)*z2*[1-y]^-1
          + 4*H(-1,y)*z2*[y+1]^-2
          - 4*H(-1,y)*z2*[y+1]^-1
          + 4*H(-1,y)*z2
          + 48*H(-1,y)*[1-y]^-3
          - 72*H(-1,y)*[1-y]^-2
          + 40*H(-1,y)*[1-y]^-1
          + 16*H(-1,y)*[y+1]^-1
          - 16*H(-1,0,y)
          - 360*H(-1,0,y)*[1-y]^-4
          + 720*H(-1,0,y)*[1-y]^-3
          - 394*H(-1,0,y)*[1-y]^-2
          + 34*H(-1,0,y)*[1-y]^-1
          + 8*H(-1,0,-1,y)
          + 8*H(-1,0,-1,y)*[1-y]^-2
          - 8*H(-1,0,-1,y)*[1-y]^-1
          + 8*H(-1,0,-1,y)*[y+1]^-2
          - 8*H(-1,0,-1,y)*[y+1]^-1
          - 8*H(-1,0,0,y)
          + 144*H(-1,0,0,y)*[1-y]^-5
          - 360*H(-1,0,0,y)*[1-y]^-4
          + 312*H(-1,0,0,y)*[1-y]^-3
          - 116*H(-1,0,0,y)*[1-y]^-2
          + 18*H(-1,0,0,y)*[1-y]^-1
          - 8*H(-1,0,0,y)*[y+1]^-2
          + 10*H(-1,0,0,y)*[y+1]^-1
          - 8*H(-1,0,1,y)
          - 8*H(-1,0,1,y)*[1-y]^-2
          + 8*H(-1,0,1,y)*[1-y]^-1
          - 8*H(-1,0,1,y)*[y+1]^-2
          + 8*H(-1,0,1,y)*[y+1]^-1
          + 229/4*H(0,y)
          - 60*H(0,y)*z2*[1-y]^-5
          + 150*H(0,y)*z2*[1-y]^-4
          - 132*H(0,y)*z2*[1-y]^-3
          + 36*H(0,y)*z2*[1-y]^-2
          + 8*H(0,y)*z2*[1-y]^-1
          - 12*H(0,y)*z2*[y+1]^-2
          + 14*H(0,y)*z2*[y+1]^-1
          - 14*H(0,y)*z2
          + 192*H(0,y)*[1-y]^-4
          - 504*H(0,y)*[1-y]^-3
          + 466*H(0,y)*[1-y]^-2
          - 343/2*H(0,y)*[1-y]^-1
          + 16*H(0,y)*[y+1]^-2
          - 42*H(0,y)*[y+1]^-1
          + 10*H(0,-1,y)
          + 96*H(0,-1,y)*[1-y]^-4
          - 192*H(0,-1,y)*[1-y]^-3
          + 116*H(0,-1,y)*[1-y]^-2
          - 20*H(0,-1,y)*[1-y]^-1
          + 8*H(0,-1,y)*[y+1]^-2
          - 8*H(0,-1,y)*[y+1]^-1
          + 4*H(0,-1,0,y)
          - 360*H(0,-1,0,y)*[1-y]^-5
          + 900*H(0,-1,0,y)*[1-y]^-4
          - 700*H(0,-1,0,y)*[1-y]^-3
          + 150*H(0,-1,0,y)*[1-y]^-2
          - 5*H(0,-1,0,y)*[1-y]^-1
          + 7*H(0,-1,0,y)*[y+1]^-1
          - 10*H(0,0,y)
          - 60*H(0,0,y)*[1-y]^-5
          + 216*H(0,0,y)*[1-y]^-4
          - 256*H(0,0,y)*[1-y]^-3
          + 89*H(0,0,y)*[1-y]^-2
          + 71/2*H(0,0,y)*[1-y]^-1
          + 4*H(0,0,y)*[y+1]^-2
          - 17/2*H(0,0,y)*[y+1]^-1
          - 12*H(0,0,-1,y)
          + 96*H(0,0,-1,y)*[1-y]^-5
          - 240*H(0,0,-1,y)*[1-y]^-4
          + 176*H(0,0,-1,y)*[1-y]^-3
          - 28*H(0,0,-1,y)*[1-y]^-2
          + 8*H(0,0,-1,y)*[1-y]^-1
          - 4*H(0,0,-1,y)*[y+1]^-2
          + 8*H(0,0,-1,y)*[y+1]^-1
          + 27*H(0,0,0,y)
          - 6*H(0,0,0,y)*[1-y]^-5
          + 15*H(0,0,0,y)*[1-y]^-4
          - 17/2*H(0,0,0,y)*[1-y]^-3
          + 59/4*H(0,0,0,y)*[1-y]^-2
          - 201/8*H(0,0,0,y)*[1-y]^-1
          + 17*H(0,0,0,y)*[y+1]^-2
          - 217/8*H(0,0,0,y)*[y+1]^-1
          + 22*H(0,0,1,y)
          - 384*H(0,0,1,y)*[1-y]^-5
          + 960*H(0,0,1,y)*[1-y]^-4
          - 746*H(0,0,1,y)*[1-y]^-3
          + 169*H(0,0,1,y)*[1-y]^-2
          - 45/2*H(0,0,1,y)*[1-y]^-1
          + 10*H(0,0,1,y)*[y+1]^-2
          - 21/2*H(0,0,1,y)*[y+1]^-1
          - 16*H(0,1,y)
          - 384*H(0,1,y)*[1-y]^-4
          + 768*H(0,1,y)*[1-y]^-3
          - 442*H(0,1,y)*[1-y]^-2
          + 60*H(0,1,y)*[1-y]^-1
          + 2*H(0,1,y)*[y+1]^-1
          + 14*H(0,1,0,y)
          + 252*H(0,1,0,y)*[1-y]^-5
          - 630*H(0,1,0,y)*[1-y]^-4
          + 517*H(0,1,0,y)*[1-y]^-3
          - 271/2*H(0,1,0,y)*[1-y]^-2
          - 19/4*H(0,1,0,y)*[1-y]^-1
          + 10*H(0,1,0,y)*[y+1]^-2
          - 67/4*H(0,1,0,y)*[y+1]^-1
          + 4*H(0,1,1,y)
          + 4*H(0,1,1,y)*[1-y]^-2
          - 4*H(0,1,1,y)*[1-y]^-1
          + 4*H(0,1,1,y)*[y+1]^-2
          - 4*H(0,1,1,y)*[y+1]^-1
          + 55/2*H(1,y)
          - 16*H(1,y)*z2*[1-y]^-2
          + 16*H(1,y)*z2*[1-y]^-1
          - 16*H(1,y)*z2*[y+1]^-2
          + 16*H(1,y)*z2*[y+1]^-1
          - 16*H(1,y)*z2
          - 192*H(1,y)*[1-y]^-3
          + 288*H(1,y)*[1-y]^-2
          - 115*H(1,y)*[1-y]^-1
          - 36*H(1,y)*[y+1]^-1
          + 6*H(1,0,y)
          + 252*H(1,0,y)*[1-y]^-4
          - 504*H(1,0,y)*[1-y]^-3
          + 270*H(1,0,y)*[1-y]^-2
          - 16*H(1,0,y)*[1-y]^-1
          + 16*H(1,0,y)*[y+1]^-2
          - 14*H(1,0,y)*[y+1]^-1
          + 12*H(1,0,0,y)
          + 12*H(1,0,0,y)*[1-y]^-2
          - 12*H(1,0,0,y)*[1-y]^-1
          + 12*H(1,0,0,y)*[y+1]^-2
          - 12*H(1,0,0,y)*[y+1]^-1
          + 8*H(1,0,1,y)
          + 8*H(1,0,1,y)*[1-y]^-2
          - 8*H(1,0,1,y)*[1-y]^-1
          + 8*H(1,0,1,y)*[y+1]^-2
          - 8*H(1,0,1,y)*[y+1]^-1
          - 4*H(1,1,y)
          + 4*H(1,1,y)*[1-y]^-1
          + 4*H(1,1,y)*[y+1]^-1
          + 16*H(1,1,0,y)
          + 16*H(1,1,0,y)*[1-y]^-2
          - 16*H(1,1,0,y)*[1-y]^-1
          + 16*H(1,1,0,y)*[y+1]^-2
          - 16*H(1,1,0,y)*[y+1]^-1
          )

       + ep^-2*CF*CA * (
          + 11/12
          - 11/12*H(0,y)
          + 11/12*H(0,y)*[1-y]^-1
          + 11/12*H(0,y)*[y+1]^-1
          )

       + ep^-2*CF*TR*Nf * (
          - 1/3
          + 1/3*H(0,y)
          - 1/3*H(0,y)*[1-y]^-1
          - 1/3*H(0,y)*[y+1]^-1
          )

       + ep^-2*CF^2 * (
          + 1/2
          - 3*z2*[1-y]^-2
          + 3*z2*[1-y]^-1
          - 3*z2*[y+1]^-2
          + 3*z2*[y+1]^-1
          - 3*z2
          - H(0,y)
          + H(0,y)*[1-y]^-1
          + H(0,y)*[y+1]^-1
          + H(0,0,y)
          + H(0,0,y)*[1-y]^-2
          - H(0,0,y)*[1-y]^-1
          + H(0,0,y)*[y+1]^-2
          - H(0,0,y)*[y+1]^-1
          )

       + ep^-1*CF*CA * (
          - 49/36
          + 5/2*z2*[1-y]^-1
          + 5/2*z2*[y+1]^-1
          - 9/2*z2
          - 1/2*z3*[1-y]^-2
          + 1/2*z3*[1-y]^-1
          - 1/2*z3*[y+1]^-2
          + 1/2*z3*[y+1]^-1
          - 1/2*z3
          - H(-1,0,y)
          + H(-1,0,y)*[1-y]^-1
          + H(-1,0,y)*[y+1]^-1
          + 67/36*H(0,y)
          + 5/2*H(0,y)*z2*[1-y]^-2
          - 9/2*H(0,y)*z2*[1-y]^-1
          + 5/2*H(0,y)*z2*[y+1]^-2
          - 9/2*H(0,y)*z2*[y+1]^-1
          + 9/2*H(0,y)*z2
          - 67/36*H(0,y)*[1-y]^-1
          - 67/36*H(0,y)*[y+1]^-1
          + H(0,-1,0,y)
          + H(0,-1,0,y)*[1-y]^-2
          - H(0,-1,0,y)*[1-y]^-1
          + H(0,-1,0,y)*[y+1]^-2
          - H(0,-1,0,y)*[y+1]^-1
          + 2*H(0,0,y)
          - H(0,0,y)*[1-y]^-1
          - H(0,0,y)*[y+1]^-1
          - 2*H(0,0,0,y)
          - H(0,0,0,y)*[1-y]^-2
          + 2*H(0,0,0,y)*[1-y]^-1
          - H(0,0,0,y)*[y+1]^-2
          + 2*H(0,0,0,y)*[y+1]^-1
          - H(0,1,0,y)
          - H(0,1,0,y)*[1-y]^-2
          + H(0,1,0,y)*[1-y]^-1
          - H(0,1,0,y)*[y+1]^-2
          + H(0,1,0,y)*[y+1]^-1
          + H(1,0,y)
          - H(1,0,y)*[1-y]^-1
          - H(1,0,y)*[y+1]^-1
          )

       + ep^-1*CF*TR*Nf * (
          + 5/9
          - 5/9*H(0,y)
          + 5/9*H(0,y)*[1-y]^-1
          + 5/9*H(0,y)*[y+1]^-1
          )

       + ep^-1*CF^2 * (
          + 2
          - 6*z2*[1-y]^-2
          + 2*z2*[1-y]^-1
          - 12*z2*[y+1]^-2
          + 8*z2*[y+1]^-1
          - 5*z2
          - 7/2*H(0,y)
          - 10*H(0,y)*z2*[1-y]^-2
          + 10*H(0,y)*z2*[1-y]^-1
          - 10*H(0,y)*z2*[y+1]^-2
          + 10*H(0,y)*z2*[y+1]^-1
          - 10*H(0,y)*z2
          + 3*H(0,y)*[1-y]^-1
          + 4*H(0,y)*[y+1]^-1
          + 2*H(0,0,y)
          + 2*H(0,0,y)*[1-y]^-2
          - H(0,0,y)*[1-y]^-1
          + 4*H(0,0,y)*[y+1]^-2
          - 3*H(0,0,y)*[y+1]^-1
          + 3*H(0,0,0,y)
          + 3*H(0,0,0,y)*[1-y]^-2
          - 3*H(0,0,0,y)*[1-y]^-1
          + 3*H(0,0,0,y)*[y+1]^-2
          - 3*H(0,0,0,y)*[y+1]^-1
          + 2*H(0,1,0,y)
          + 2*H(0,1,0,y)*[1-y]^-2
          - 2*H(0,1,0,y)*[1-y]^-1
          + 2*H(0,1,0,y)*[y+1]^-2
          - 2*H(0,1,0,y)*[y+1]^-1
          - 12*H(1,y)*z2*[1-y]^-2
          + 12*H(1,y)*z2*[1-y]^-1
          - 12*H(1,y)*z2*[y+1]^-2
          + 12*H(1,y)*z2*[y+1]^-1
          - 12*H(1,y)*z2
          - 2*H(1,0,y)
          + 2*H(1,0,y)*[1-y]^-1
          + 2*H(1,0,y)*[y+1]^-1
          + 4*H(1,0,0,y)
          + 4*H(1,0,0,y)*[1-y]^-2
          - 4*H(1,0,0,y)*[1-y]^-1
          + 4*H(1,0,0,y)*[y+1]^-2
          - 4*H(1,0,0,y)*[y+1]^-1
          )

       + CF*CA * (
          - 1595/108
          + 36*z2*ln2*[1-y]^-2
          - 36*z2*ln2*[1-y]^-1
          + 6*z2*ln2
          - 240*z2*[1-y]^-4
          + 480*z2*[1-y]^-3
          - 276*z2*[1-y]^-2
          + 344/9*z2*[1-y]^-1
          + 77/9*z2*[y+1]^-1
          + 76/9*z2
          + 618/5*z2^2*[1-y]^-5
          - 309*z2^2*[1-y]^-4
          + 1208/5*z2^2*[1-y]^-3
          - 269/4*z2^2*[1-y]^-2
          + 249/10*z2^2*[1-y]^-1
          - 277/20*z2^2*[y+1]^-2
          + 107/5*z2^2*[y+1]^-1
          - 491/20*z2^2
          + 324*z3*[1-y]^-4
          - 648*z3*[1-y]^-3
          + 374*z3*[1-y]^-2
          - 269/6*z3*[1-y]^-1
          + 31/6*z3*[y+1]^-1
          + 5/6*z3
          + 3*[1-y]^-2
          - 3*[1-y]^-1
          + 72*H(-1,y)*z2*[1-y]^-4
          - 144*H(-1,y)*z2*[1-y]^-3
          + 114*H(-1,y)*z2*[1-y]^-2
          - 55*H(-1,y)*z2*[1-y]^-1
          - 13*H(-1,y)*z2*[y+1]^-1
          - 11*H(-1,y)*z2
          + 2*H(-1,y)*z3*[1-y]^-2
          - 2*H(-1,y)*z3*[1-y]^-1
          + 2*H(-1,y)*z3*[y+1]^-2
          - 2*H(-1,y)*z3*[y+1]^-1
          + 2*H(-1,y)*z3
          + 2*H(-1,-1,0,y)
          - 2*H(-1,-1,0,y)*[1-y]^-1
          - 2*H(-1,-1,0,y)*[y+1]^-1
          + 3*H(-1,0,y)
          - 672*H(-1,0,y)*z2*[1-y]^-5
          + 1680*H(-1,0,y)*z2*[1-y]^-4
          - 1376*H(-1,0,y)*z2*[1-y]^-3
          + 374*H(-1,0,y)*z2*[1-y]^-2
          - 30*H(-1,0,y)*z2*[1-y]^-1
          - 10*H(-1,0,y)*z2*[y+1]^-2
          + 10*H(-1,0,y)*z2*[y+1]^-1
          + 2*H(-1,0,y)*z2
          - 24*H(-1,0,y)*[1-y]^-3
          + 36*H(-1,0,y)*[1-y]^-2
          - 16*H(-1,0,y)*[1-y]^-1
          - 2*H(-1,0,y)*[y+1]^-1
          - 4*H(-1,0,-1,0,y)
          - 4*H(-1,0,-1,0,y)*[1-y]^-2
          + 4*H(-1,0,-1,0,y)*[1-y]^-1
          - 4*H(-1,0,-1,0,y)*[y+1]^-2
          + 4*H(-1,0,-1,0,y)*[y+1]^-1
          + 4*H(-1,0,0,y)
          - 24*H(-1,0,0,y)*[1-y]^-4
          + 48*H(-1,0,0,y)*[1-y]^-3
          - 38*H(-1,0,0,y)*[1-y]^-2
          + 18*H(-1,0,0,y)*[1-y]^-1
          + 4*H(-1,0,0,y)*[y+1]^-1
          - 2*H(-1,0,0,0,y)
          + 336*H(-1,0,0,0,y)*[1-y]^-5
          - 840*H(-1,0,0,0,y)*[1-y]^-4
          + 688*H(-1,0,0,0,y)*[1-y]^-3
          - 188*H(-1,0,0,0,y)*[1-y]^-2
          + 16*H(-1,0,0,0,y)*[1-y]^-1
          + 4*H(-1,0,0,0,y)*[y+1]^-2
          - 4*H(-1,0,0,0,y)*[y+1]^-1
          + 4*H(-1,0,1,0,y)
          + 4*H(-1,0,1,0,y)*[1-y]^-2
          - 4*H(-1,0,1,0,y)*[1-y]^-1
          + 4*H(-1,0,1,0,y)*[y+1]^-2
          - 4*H(-1,0,1,0,y)*[y+1]^-1
          - 6*H(-1,1,0,y)
          + 6*H(-1,1,0,y)*[1-y]^-1
          + 6*H(-1,1,0,y)*[y+1]^-1
          + 2545/216*H(0,y)
          + 516*H(0,y)*z2*[1-y]^-5
          - 1704*H(0,y)*z2*[1-y]^-4
          + 1990*H(0,y)*z2*[1-y]^-3
          - 951*H(0,y)*z2*[1-y]^-2
          + 554/3*H(0,y)*z2*[1-y]^-1
          + 23/3*H(0,y)*z2*[y+1]^-1
          - 119/3*H(0,y)*z2
          + 324*H(0,y)*z3*[1-y]^-5
          - 810*H(0,y)*z3*[1-y]^-4
          + 662*H(0,y)*z3*[1-y]^-3
          - 367/2*H(0,y)*z3*[1-y]^-2
          + 20*H(0,y)*z3*[1-y]^-1
          - 1/2*H(0,y)*z3*[y+1]^-2
          + 2*H(0,y)*z3*[y+1]^-1
          - 15/2*H(0,y)*z3
          + 9*H(0,y)*[1-y]^-3
          - 27/2*H(0,y)*[1-y]^-2
          - 599/108*H(0,y)*[1-y]^-1
          - 365/27*H(0,y)*[y+1]^-1
          + 72*H(0,-1,y)*z2*[1-y]^-5
          - 180*H(0,-1,y)*z2*[1-y]^-4
          + 216*H(0,-1,y)*z2*[1-y]^-3
          - 157*H(0,-1,y)*z2*[1-y]^-2
          + 34*H(0,-1,y)*z2*[1-y]^-1
          - 13*H(0,-1,y)*z2*[y+1]^-2
          + 16*H(0,-1,y)*z2*[y+1]^-1
          - 7*H(0,-1,y)*z2
          - 2*H(0,-1,-1,0,y)
          - 2*H(0,-1,-1,0,y)*[1-y]^-2
          + 2*H(0,-1,-1,0,y)*[1-y]^-1
          - 2*H(0,-1,-1,0,y)*[y+1]^-2
          + 2*H(0,-1,-1,0,y)*[y+1]^-1
          - 8*H(0,-1,0,y)
          - 48*H(0,-1,0,y)*[1-y]^-4
          + 96*H(0,-1,0,y)*[1-y]^-3
          - 56*H(0,-1,0,y)*[1-y]^-2
          + 12*H(0,-1,0,y)*[1-y]^-1
          + 4*H(0,-1,0,y)*[y+1]^-1
          + 2*H(0,-1,0,0,y)
          - 24*H(0,-1,0,0,y)*[1-y]^-5
          + 60*H(0,-1,0,0,y)*[1-y]^-4
          - 72*H(0,-1,0,0,y)*[1-y]^-3
          + 52*H(0,-1,0,0,y)*[1-y]^-2
          - 11*H(0,-1,0,0,y)*[1-y]^-1
          + 4*H(0,-1,0,0,y)*[y+1]^-2
          - 5*H(0,-1,0,0,y)*[y+1]^-1
          + 6*H(0,-1,1,0,y)
          + 6*H(0,-1,1,0,y)*[1-y]^-2
          - 6*H(0,-1,1,0,y)*[1-y]^-1
          + 6*H(0,-1,1,0,y)*[y+1]^-2
          - 6*H(0,-1,1,0,y)*[y+1]^-1
          - 217/36*H(0,0,y)
          - 78*H(0,0,y)*z2*[1-y]^-5
          + 195*H(0,0,y)*z2*[1-y]^-4
          - 307/2*H(0,0,y)*z2*[1-y]^-3
          + 217/4*H(0,0,y)*z2*[1-y]^-2
          - 295/8*H(0,0,y)*z2*[1-y]^-1
          + 19*H(0,0,y)*z2*[y+1]^-2
          - 287/8*H(0,0,y)*z2*[y+1]^-1
          + 37*H(0,0,y)*z2
          + 24*H(0,0,y)*[1-y]^-4
          - 39*H(0,0,y)*[1-y]^-3
          + 3/2*H(0,0,y)*[1-y]^-2
          + 130/9*H(0,0,y)*[1-y]^-1
          - 25/18*H(0,0,y)*[y+1]^-1
          + 14*H(0,0,-1,0,y)
          - 48*H(0,0,-1,0,y)*[1-y]^-5
          + 120*H(0,0,-1,0,y)*[1-y]^-4
          - 88*H(0,0,-1,0,y)*[1-y]^-3
          + 20*H(0,0,-1,0,y)*[1-y]^-2
          - 12*H(0,0,-1,0,y)*[1-y]^-1
          + 8*H(0,0,-1,0,y)*[y+1]^-2
          - 12*H(0,0,-1,0,y)*[y+1]^-1
          + 89/6*H(0,0,0,y)
          - 258*H(0,0,0,y)*[1-y]^-5
          + 816*H(0,0,0,y)*[1-y]^-4
          - 923*H(0,0,0,y)*[1-y]^-3
          + 436*H(0,0,0,y)*[1-y]^-2
          - 259/3*H(0,0,0,y)*[1-y]^-1
          - 4/3*H(0,0,0,y)*[y+1]^-1
          - 12*H(0,0,0,0,y)
          + 3*H(0,0,0,0,y)*[1-y]^-5
          - 15/2*H(0,0,0,0,y)*[1-y]^-4
          + 17/4*H(0,0,0,0,y)*[1-y]^-3
          - 39/8*H(0,0,0,0,y)*[1-y]^-2
          + 177/16*H(0,0,0,0,y)*[1-y]^-1
          - 6*H(0,0,0,0,y)*[y+1]^-2
          + 193/16*H(0,0,0,0,y)*[y+1]^-1
          - 22*H(0,0,1,0,y)
          - 12*H(0,0,1,0,y)*[1-y]^-5
          + 30*H(0,0,1,0,y)*[1-y]^-4
          - 49*H(0,0,1,0,y)*[1-y]^-3
          + 63/2*H(0,0,1,0,y)*[1-y]^-2
          + 51/4*H(0,0,1,0,y)*[1-y]^-1
          - 12*H(0,0,1,0,y)*[y+1]^-2
          + 75/4*H(0,0,1,0,y)*[y+1]^-1
          - 756*H(0,1,y)*z2*[1-y]^-5
          + 1890*H(0,1,y)*z2*[1-y]^-4
          - 1575*H(0,1,y)*z2*[1-y]^-3
          + 991/2*H(0,1,y)*z2*[1-y]^-2
          - 299/4*H(0,1,y)*z2*[1-y]^-1
          + 23*H(0,1,y)*z2*[y+1]^-2
          - 107/4*H(0,1,y)*z2*[y+1]^-1
          + 35*H(0,1,y)*z2
          + 6*H(0,1,-1,0,y)
          + 6*H(0,1,-1,0,y)*[1-y]^-2
          - 6*H(0,1,-1,0,y)*[1-y]^-1
          + 6*H(0,1,-1,0,y)*[y+1]^-2
          - 6*H(0,1,-1,0,y)*[y+1]^-1
          + 68/3*H(0,1,0,y)
          - 12*H(0,1,0,y)*[1-y]^-4
          + 24*H(0,1,0,y)*[1-y]^-3
          - 14*H(0,1,0,y)*[1-y]^-2
          - 29/3*H(0,1,0,y)*[1-y]^-1
          - 35/3*H(0,1,0,y)*[y+1]^-1
          - 14*H(0,1,0,0,y)
          + 282*H(0,1,0,0,y)*[1-y]^-5
          - 705*H(0,1,0,0,y)*[1-y]^-4
          + 1171/2*H(0,1,0,0,y)*[1-y]^-3
          - 725/4*H(0,1,0,0,y)*[1-y]^-2
          + 227/8*H(0,1,0,0,y)*[1-y]^-1
          - 8*H(0,1,0,0,y)*[y+1]^-2
          + 83/8*H(0,1,0,0,y)*[y+1]^-1
          - 10*H(0,1,1,0,y)
          - 10*H(0,1,1,0,y)*[1-y]^-2
          + 10*H(0,1,1,0,y)*[1-y]^-1
          - 10*H(0,1,1,0,y)*[y+1]^-2
          + 10*H(0,1,1,0,y)*[y+1]^-1
          - 756*H(1,y)*z2*[1-y]^-4
          + 1512*H(1,y)*z2*[1-y]^-3
          - 882*H(1,y)*z2*[1-y]^-2
          + 491/3*H(1,y)*z2*[1-y]^-1
          + 113/3*H(1,y)*z2*[y+1]^-1
          - 149/3*H(1,y)*z2
          - 2*H(1,y)*z3*[1-y]^-2
          + 2*H(1,y)*z3*[1-y]^-1
          - 2*H(1,y)*z3*[y+1]^-2
          + 2*H(1,y)*z3*[y+1]^-1
          - 2*H(1,y)*z3
          - 6*H(1,-1,0,y)
          + 6*H(1,-1,0,y)*[1-y]^-1
          + 6*H(1,-1,0,y)*[y+1]^-1
          + 31/9*H(1,0,y)
          + 10*H(1,0,y)*z2*[1-y]^-2
          - 6*H(1,0,y)*z2*[1-y]^-1
          + 10*H(1,0,y)*z2*[y+1]^-2
          - 6*H(1,0,y)*z2*[y+1]^-1
          + 6*H(1,0,y)*z2
          - 6*H(1,0,y)*[1-y]^-3
          + 9*H(1,0,y)*[1-y]^-2
          - 46/9*H(1,0,y)*[1-y]^-1
          - 43/9*H(1,0,y)*[y+1]^-1
          + 4*H(1,0,-1,0,y)
          + 4*H(1,0,-1,0,y)*[1-y]^-2
          - 4*H(1,0,-1,0,y)*[1-y]^-1
          + 4*H(1,0,-1,0,y)*[y+1]^-2
          - 4*H(1,0,-1,0,y)*[y+1]^-1
          + 53/3*H(1,0,0,y)
          + 282*H(1,0,0,y)*[1-y]^-4
          - 564*H(1,0,0,y)*[1-y]^-3
          + 339*H(1,0,0,y)*[1-y]^-2
          - 206/3*H(1,0,0,y)*[1-y]^-1
          - 35/3*H(1,0,0,y)*[y+1]^-1
          - 2*H(1,0,0,0,y)
          - 4*H(1,0,0,0,y)*[1-y]^-2
          + 2*H(1,0,0,0,y)*[1-y]^-1
          - 4*H(1,0,0,0,y)*[y+1]^-2
          + 2*H(1,0,0,0,y)*[y+1]^-1
          - 4*H(1,0,1,0,y)
          - 4*H(1,0,1,0,y)*[1-y]^-2
          + 4*H(1,0,1,0,y)*[1-y]^-1
          - 4*H(1,0,1,0,y)*[y+1]^-2
          + 4*H(1,0,1,0,y)*[y+1]^-1
          + 52/3*H(1,1,0,y)
          - 52/3*H(1,1,0,y)*[1-y]^-1
          - 52/3*H(1,1,0,y)*[y+1]^-1
          )

       + CF*TR*Nf * (
          + 106/27
          - 64/9*z2*[1-y]^-1
          - 88/9*z2*[y+1]^-1
          + 88/9*z2
          - 4/3*z3*[1-y]^-1
          - 4/3*z3*[y+1]^-1
          + 4/3*z3
          - 209/54*H(0,y)
          - 4/3*H(0,y)*z2*[1-y]^-1
          - 4/3*H(0,y)*z2*[y+1]^-1
          + 4/3*H(0,y)*z2
          + 103/27*H(0,y)*[1-y]^-1
          + 106/27*H(0,y)*[y+1]^-1
          - 19/9*H(0,0,y)
          + 16/9*H(0,0,y)*[1-y]^-1
          + 22/9*H(0,0,y)*[y+1]^-1
          - 2/3*H(0,0,0,y)
          + 2/3*H(0,0,0,y)*[1-y]^-1
          + 2/3*H(0,0,0,y)*[y+1]^-1
          - 4/3*H(0,1,0,y)
          + 4/3*H(0,1,0,y)*[1-y]^-1
          + 4/3*H(0,1,0,y)*[y+1]^-1
          - 16/3*H(1,y)*z2*[1-y]^-1
          - 16/3*H(1,y)*z2*[y+1]^-1
          + 16/3*H(1,y)*z2
          - 38/9*H(1,0,y)
          + 32/9*H(1,0,y)*[1-y]^-1
          + 44/9*H(1,0,y)*[y+1]^-1
          - 4/3*H(1,0,0,y)
          + 4/3*H(1,0,0,y)*[1-y]^-1
          + 4/3*H(1,0,0,y)*[y+1]^-1
          - 8/3*H(1,1,0,y)
          + 8/3*H(1,1,0,y)*[1-y]^-1
          + 8/3*H(1,1,0,y)*[y+1]^-1
          )

       + CF*TR * (
          + 383/27
          + 48*z2*[1-y]^-4
          - 96*z2*[1-y]^-3
          + 44*z2*[1-y]^-2
          + 4*z2*[1-y]^-1
          - 22/3*z2
          + 196/9*[1-y]^-2
          - 196/9*[1-y]^-1
          - 265/54*H(0,y)
          + 48*H(0,y)*z2*[1-y]^-5
          - 120*H(0,y)*z2*[1-y]^-4
          + 88*H(0,y)*z2*[1-y]^-3
          - 12*H(0,y)*z2*[1-y]^-2
          - 10/3*H(0,y)*z2*[1-y]^-1
          - 10/3*H(0,y)*z2*[y+1]^-1
          + 4/3*H(0,y)*z2
          + 356/9*H(0,y)*[1-y]^-3
          - 178/3*H(0,y)*[1-y]^-2
          + 563/27*H(0,y)*[1-y]^-1
          + 236/27*H(0,y)*[y+1]^-1
          + 19/9*H(0,0,y)
          + 248/9*H(0,0,y)*[1-y]^-4
          - 496/9*H(0,0,y)*[1-y]^-3
          + 326/9*H(0,0,y)*[1-y]^-2
          - 26/3*H(0,0,y)*[1-y]^-1
          - 2/3*H(0,0,0,y)
          - 24*H(0,0,0,y)*[1-y]^-5
          + 60*H(0,0,0,y)*[1-y]^-4
          - 44*H(0,0,0,y)*[1-y]^-3
          + 6*H(0,0,0,y)*[1-y]^-2
          + 5/3*H(0,0,0,y)*[1-y]^-1
          + 5/3*H(0,0,0,y)*[y+1]^-1
          )

       + CF^2 * (
          + 23/2
          - 72*z2*ln2*[1-y]^-2
          + 72*z2*ln2*[1-y]^-1
          - 12*z2*ln2
          - 816*z2*[1-y]^-4
          + 2040*z2*[1-y]^-3
          - 1698*z2*[1-y]^-2
          + 520*z2*[1-y]^-1
          - 48*z2*[y+1]^-2
          + 128*z2*[y+1]^-1
          - 158*z2
          + 18*z2^2*[1-y]^-5
          - 45*z2^2*[1-y]^-4
          + 327/5*z2^2*[1-y]^-3
          - 73/2*z2^2*[1-y]^-2
          - 159/20*z2^2*[1-y]^-1
          + 83/5*z2^2*[y+1]^-2
          - 331/20*z2^2*[y+1]^-1
          + 98/5*z2^2
          + 168*z3*[1-y]^-4
          - 336*z3*[1-y]^-3
          + 190*z3*[1-y]^-2
          - 24*z3*[1-y]^-1
          - 4*z3*[y+1]^-2
          + 2*z3*[y+1]^-1
          - 7*z3
          + 1080*H(-1,y)*z2*[1-y]^-4
          - 2160*H(-1,y)*z2*[1-y]^-3
          + 1182*H(-1,y)*z2*[1-y]^-2
          - 102*H(-1,y)*z2*[1-y]^-1
          + 48*H(-1,y)*z2
          - 4*H(-1,y)*z3*[1-y]^-2
          + 4*H(-1,y)*z3*[1-y]^-1
          - 4*H(-1,y)*z3*[y+1]^-2
          + 4*H(-1,y)*z3*[y+1]^-1
          - 4*H(-1,y)*z3
          - 16*H(-1,0,y)
          - 288*H(-1,0,y)*z2*[1-y]^-5
          + 720*H(-1,0,y)*z2*[1-y]^-4
          - 624*H(-1,0,y)*z2*[1-y]^-3
          + 236*H(-1,0,y)*z2*[1-y]^-2
          - 40*H(-1,0,y)*z2*[1-y]^-1
          + 20*H(-1,0,y)*z2*[y+1]^-2
          - 24*H(-1,0,y)*z2*[y+1]^-1
          + 20*H(-1,0,y)*z2
          + 48*H(-1,0,y)*[1-y]^-3
          - 72*H(-1,0,y)*[1-y]^-2
          + 40*H(-1,0,y)*[1-y]^-1
          + 16*H(-1,0,y)*[y+1]^-1
          + 8*H(-1,0,-1,0,y)
          + 8*H(-1,0,-1,0,y)*[1-y]^-2
          - 8*H(-1,0,-1,0,y)*[1-y]^-1
          + 8*H(-1,0,-1,0,y)*[y+1]^-2
          - 8*H(-1,0,-1,0,y)*[y+1]^-1
          - 16*H(-1,0,0,y)
          - 360*H(-1,0,0,y)*[1-y]^-4
          + 720*H(-1,0,0,y)*[1-y]^-3
          - 394*H(-1,0,0,y)*[1-y]^-2
          + 34*H(-1,0,0,y)*[1-y]^-1
          - 8*H(-1,0,0,0,y)
          + 144*H(-1,0,0,0,y)*[1-y]^-5
          - 360*H(-1,0,0,0,y)*[1-y]^-4
          + 312*H(-1,0,0,0,y)*[1-y]^-3
          - 116*H(-1,0,0,0,y)*[1-y]^-2
          + 18*H(-1,0,0,0,y)*[1-y]^-1
          - 8*H(-1,0,0,0,y)*[y+1]^-2
          + 10*H(-1,0,0,0,y)*[y+1]^-1
          - 8*H(-1,0,1,0,y)
          - 8*H(-1,0,1,0,y)*[1-y]^-2
          + 8*H(-1,0,1,0,y)*[1-y]^-1
          - 8*H(-1,0,1,0,y)*[y+1]^-2
          + 8*H(-1,0,1,0,y)*[y+1]^-1
          - 85/8*H(0,y)
          + 120*H(0,y)*z2*[1-y]^-5
          - 492*H(0,y)*z2*[1-y]^-4
          + 632*H(0,y)*z2*[1-y]^-3
          - 261*H(0,y)*z2*[1-y]^-2
          - 50*H(0,y)*z2*[1-y]^-1
          - 20*H(0,y)*z2*[y+1]^-2
          + 27*H(0,y)*z2*[y+1]^-1
          + 13*H(0,y)*z2
          + 168*H(0,y)*z3*[1-y]^-5
          - 420*H(0,y)*z3*[1-y]^-4
          + 364*H(0,y)*z3*[1-y]^-3
          - 126*H(0,y)*z3*[1-y]^-2
          + 5*H(0,y)*z3*[1-y]^-1
          - 7*H(0,y)*z3*[y+1]^-1
          + 8*H(0,y)*z3
          + 47/4*H(0,y)*[1-y]^-1
          + 19/2*H(0,y)*[y+1]^-1
          + 1080*H(0,-1,y)*z2*[1-y]^-5
          - 2700*H(0,-1,y)*z2*[1-y]^-4
          + 2100*H(0,-1,y)*z2*[1-y]^-3
          - 450*H(0,-1,y)*z2*[1-y]^-2
          + 15*H(0,-1,y)*z2*[1-y]^-1
          - 21*H(0,-1,y)*z2*[y+1]^-1
          - 12*H(0,-1,y)*z2
          + 10*H(0,-1,0,y)
          + 96*H(0,-1,0,y)*[1-y]^-4
          - 192*H(0,-1,0,y)*[1-y]^-3
          + 116*H(0,-1,0,y)*[1-y]^-2
          - 20*H(0,-1,0,y)*[1-y]^-1
          + 8*H(0,-1,0,y)*[y+1]^-2
          - 8*H(0,-1,0,y)*[y+1]^-1
          + 4*H(0,-1,0,0,y)
          - 360*H(0,-1,0,0,y)*[1-y]^-5
          + 900*H(0,-1,0,0,y)*[1-y]^-4
          - 700*H(0,-1,0,0,y)*[1-y]^-3
          + 150*H(0,-1,0,0,y)*[1-y]^-2
          - 5*H(0,-1,0,0,y)*[1-y]^-1
          + 7*H(0,-1,0,0,y)*[y+1]^-1
          + 229/4*H(0,0,y)
          - 48*H(0,0,y)*z2*[1-y]^-5
          + 120*H(0,0,y)*z2*[1-y]^-4
          - 115*H(0,0,y)*z2*[1-y]^-3
          + 13/2*H(0,0,y)*z2*[1-y]^-2
          + 233/4*H(0,0,y)*z2*[1-y]^-1
          - 46*H(0,0,y)*z2*[y+1]^-2
          + 273/4*H(0,0,y)*z2*[y+1]^-1
          - 68*H(0,0,y)*z2
          + 192*H(0,0,y)*[1-y]^-4
          - 504*H(0,0,y)*[1-y]^-3
          + 466*H(0,0,y)*[1-y]^-2
          - 343/2*H(0,0,y)*[1-y]^-1
          + 16*H(0,0,y)*[y+1]^-2
          - 42*H(0,0,y)*[y+1]^-1
          - 12*H(0,0,-1,0,y)
          + 96*H(0,0,-1,0,y)*[1-y]^-5
          - 240*H(0,0,-1,0,y)*[1-y]^-4
          + 176*H(0,0,-1,0,y)*[1-y]^-3
          - 28*H(0,0,-1,0,y)*[1-y]^-2
          + 8*H(0,0,-1,0,y)*[1-y]^-1
          - 4*H(0,0,-1,0,y)*[y+1]^-2
          + 8*H(0,0,-1,0,y)*[y+1]^-1
          - 10*H(0,0,0,y)
          - 60*H(0,0,0,y)*[1-y]^-5
          + 216*H(0,0,0,y)*[1-y]^-4
          - 256*H(0,0,0,y)*[1-y]^-3
          + 89*H(0,0,0,y)*[1-y]^-2
          + 71/2*H(0,0,0,y)*[1-y]^-1
          + 4*H(0,0,0,y)*[y+1]^-2
          - 17/2*H(0,0,0,y)*[y+1]^-1
          + 27*H(0,0,0,0,y)
          - 6*H(0,0,0,0,y)*[1-y]^-5
          + 15*H(0,0,0,0,y)*[1-y]^-4
          - 17/2*H(0,0,0,0,y)*[1-y]^-3
          + 59/4*H(0,0,0,0,y)*[1-y]^-2
          - 201/8*H(0,0,0,0,y)*[1-y]^-1
          + 17*H(0,0,0,0,y)*[y+1]^-2
          - 217/8*H(0,0,0,0,y)*[y+1]^-1
          + 22*H(0,0,1,0,y)
          - 384*H(0,0,1,0,y)*[1-y]^-5
          + 960*H(0,0,1,0,y)*[1-y]^-4
          - 746*H(0,0,1,0,y)*[1-y]^-3
          + 169*H(0,0,1,0,y)*[1-y]^-2
          - 45/2*H(0,0,1,0,y)*[1-y]^-1
          + 10*H(0,0,1,0,y)*[y+1]^-2
          - 21/2*H(0,0,1,0,y)*[y+1]^-1
          - 936*H(0,1,y)*z2*[1-y]^-5
          + 2340*H(0,1,y)*z2*[1-y]^-4
          - 1914*H(0,1,y)*z2*[1-y]^-3
          + 499*H(0,1,y)*z2*[1-y]^-2
          - 5/2*H(0,1,y)*z2*[1-y]^-1
          - 32*H(0,1,y)*z2*[y+1]^-2
          + 91/2*H(0,1,y)*z2*[y+1]^-1
          - 32*H(0,1,y)*z2
          - 16*H(0,1,0,y)
          - 384*H(0,1,0,y)*[1-y]^-4
          + 768*H(0,1,0,y)*[1-y]^-3
          - 442*H(0,1,0,y)*[1-y]^-2
          + 60*H(0,1,0,y)*[1-y]^-1
          + 2*H(0,1,0,y)*[y+1]^-1
          + 14*H(0,1,0,0,y)
          + 252*H(0,1,0,0,y)*[1-y]^-5
          - 630*H(0,1,0,0,y)*[1-y]^-4
          + 517*H(0,1,0,0,y)*[1-y]^-3
          - 271/2*H(0,1,0,0,y)*[1-y]^-2
          - 19/4*H(0,1,0,0,y)*[1-y]^-1
          + 10*H(0,1,0,0,y)*[y+1]^-2
          - 67/4*H(0,1,0,0,y)*[y+1]^-1
          + 4*H(0,1,1,0,y)
          + 4*H(0,1,1,0,y)*[1-y]^-2
          - 4*H(0,1,1,0,y)*[1-y]^-1
          + 4*H(0,1,1,0,y)*[y+1]^-2
          - 4*H(0,1,1,0,y)*[y+1]^-1
          - 936*H(1,y)*z2*[1-y]^-4
          + 1872*H(1,y)*z2*[1-y]^-3
          - 1080*H(1,y)*z2*[1-y]^-2
          + 136*H(1,y)*z2*[1-y]^-1
          - 48*H(1,y)*z2*[y+1]^-2
          + 40*H(1,y)*z2*[y+1]^-1
          - 28*H(1,y)*z2
          + 55/2*H(1,0,y)
          - 40*H(1,0,y)*z2*[1-y]^-2
          + 40*H(1,0,y)*z2*[1-y]^-1
          - 40*H(1,0,y)*z2*[y+1]^-2
          + 40*H(1,0,y)*z2*[y+1]^-1
          - 40*H(1,0,y)*z2
          - 192*H(1,0,y)*[1-y]^-3
          + 288*H(1,0,y)*[1-y]^-2
          - 115*H(1,0,y)*[1-y]^-1
          - 36*H(1,0,y)*[y+1]^-1
          + 6*H(1,0,0,y)
          + 252*H(1,0,0,y)*[1-y]^-4
          - 504*H(1,0,0,y)*[1-y]^-3
          + 270*H(1,0,0,y)*[1-y]^-2
          - 16*H(1,0,0,y)*[1-y]^-1
          + 16*H(1,0,0,y)*[y+1]^-2
          - 14*H(1,0,0,y)*[y+1]^-1
          + 12*H(1,0,0,0,y)
          + 12*H(1,0,0,0,y)*[1-y]^-2
          - 12*H(1,0,0,0,y)*[1-y]^-1
          + 12*H(1,0,0,0,y)*[y+1]^-2
          - 12*H(1,0,0,0,y)*[y+1]^-1
          + 8*H(1,0,1,0,y)
          + 8*H(1,0,1,0,y)*[1-y]^-2
          - 8*H(1,0,1,0,y)*[1-y]^-1
          + 8*H(1,0,1,0,y)*[y+1]^-2
          - 8*H(1,0,1,0,y)*[y+1]^-1
          - 48*H(1,1,y)*z2*[1-y]^-2
          + 48*H(1,1,y)*z2*[1-y]^-1
          - 48*H(1,1,y)*z2*[y+1]^-2
          + 48*H(1,1,y)*z2*[y+1]^-1
          - 48*H(1,1,y)*z2
          - 4*H(1,1,0,y)
          + 4*H(1,1,0,y)*[1-y]^-1
          + 4*H(1,1,0,y)*[y+1]^-1
          + 16*H(1,1,0,0,y)
          + 16*H(1,1,0,0,y)*[1-y]^-2
          - 16*H(1,1,0,0,y)*[1-y]^-1
          + 16*H(1,1,0,0,y)*[y+1]^-2
          - 16*H(1,1,0,0,y)*[y+1]^-1
          );
	  
	  
	  
id [F2r2l(ep,s)] =

       + i_*[pi]*ep^-1*CF^2 * (
          - [1-y]^-1
          + [y+1]^-1
          - 2*H(0,y)*[1-y]^-2
          + 2*H(0,y)*[1-y]^-1
          + 2*H(0,y)*[y+1]^-2
          - 2*H(0,y)*[y+1]^-1
          )

       + i_*[pi]*CF*CA * (
          + 72*z2*[1-y]^-4
          - 144*z2*[1-y]^-3
          + 73*z2*[1-y]^-2
          - z2*[1-y]^-1
          + z2*[y+1]^-2
          - z2*[y+1]^-1
          - 324*z3*[1-y]^-5
          + 810*z3*[1-y]^-4
          - 635*z3*[1-y]^-3
          + 285/2*z3*[1-y]^-2
          + 13/4*z3*[1-y]^-1
          + 13/4*z3*[y+1]^-1
          - 9*[1-y]^-3
          + 27/2*[1-y]^-2
          + 23/9*[1-y]^-1
          - 127/18*[y+1]^-1
          + 24*H(-1,y)*[1-y]^-3
          - 36*H(-1,y)*[1-y]^-2
          + 12*H(-1,y)*[1-y]^-1
          + 24*H(-1,0,y)*[1-y]^-4
          - 48*H(-1,0,y)*[1-y]^-3
          + 40*H(-1,0,y)*[1-y]^-2
          - 16*H(-1,0,y)*[1-y]^-1
          - 336*H(-1,0,0,y)*[1-y]^-5
          + 840*H(-1,0,0,y)*[1-y]^-4
          - 660*H(-1,0,0,y)*[1-y]^-3
          + 150*H(-1,0,0,y)*[1-y]^-2
          + 3*H(-1,0,0,y)*[1-y]^-1
          + 3*H(-1,0,0,y)*[y+1]^-1
          + 72*H(0,y)*z2*[1-y]^-5
          - 180*H(0,y)*z2*[1-y]^-4
          + 139*H(0,y)*z2*[1-y]^-3
          - 57/2*H(0,y)*z2*[1-y]^-2
          - H(0,y)*z2*[1-y]^-1
          + H(0,y)*z2*[y+1]^-3
          - 3/2*H(0,y)*z2*[y+1]^-2
          - H(0,y)*z2*[y+1]^-1
          - 24*H(0,y)*[1-y]^-4
          + 39*H(0,y)*[1-y]^-3
          - 7/2*H(0,y)*[1-y]^-2
          - 137/12*H(0,y)*[1-y]^-1
          + 3*H(0,y)*[y+1]^-2
          - 37/12*H(0,y)*[y+1]^-1
          + 48*H(0,-1,y)*[1-y]^-4
          - 96*H(0,-1,y)*[1-y]^-3
          + 48*H(0,-1,y)*[1-y]^-2
          + 24*H(0,-1,0,y)*[1-y]^-5
          - 60*H(0,-1,0,y)*[1-y]^-4
          + 70*H(0,-1,0,y)*[1-y]^-3
          - 45*H(0,-1,0,y)*[1-y]^-2
          + 11/2*H(0,-1,0,y)*[1-y]^-1
          + 11/2*H(0,-1,0,y)*[y+1]^-1
          + 258*H(0,0,y)*[1-y]^-5
          - 816*H(0,0,y)*[1-y]^-4
          + 1803/2*H(0,0,y)*[1-y]^-3
          - 767/2*H(0,0,y)*[1-y]^-2
          + 315/8*H(0,0,y)*[1-y]^-1
          + 3*H(0,0,y)*[y+1]^-3
          - 15/4*H(0,0,y)*[y+1]^-2
          + 11/8*H(0,0,y)*[y+1]^-1
          + 48*H(0,0,-1,y)*[1-y]^-5
          - 120*H(0,0,-1,y)*[1-y]^-4
          + 84*H(0,0,-1,y)*[1-y]^-3
          - 6*H(0,0,-1,y)*[1-y]^-2
          - 3*H(0,0,-1,y)*[1-y]^-1
          - 3*H(0,0,-1,y)*[y+1]^-1
          - 3*H(0,0,0,y)*[1-y]^-5
          + 15/2*H(0,0,0,y)*[1-y]^-4
          - 4*H(0,0,0,y)*[1-y]^-3
          - 3/2*H(0,0,0,y)*[1-y]^-2
          + 11/16*H(0,0,0,y)*[1-y]^-1
          + 3/4*H(0,0,0,y)*[y+1]^-3
          - 9/8*H(0,0,0,y)*[y+1]^-2
          + 11/16*H(0,0,0,y)*[y+1]^-1
          + 12*H(0,0,1,y)*[1-y]^-5
          - 30*H(0,0,1,y)*[1-y]^-4
          + 48*H(0,0,1,y)*[1-y]^-3
          - 42*H(0,0,1,y)*[1-y]^-2
          + 25/4*H(0,0,1,y)*[1-y]^-1
          + H(0,0,1,y)*[y+1]^-3
          - 3/2*H(0,0,1,y)*[y+1]^-2
          + 25/4*H(0,0,1,y)*[y+1]^-1
          + 12*H(0,1,y)*[1-y]^-4
          - 24*H(0,1,y)*[1-y]^-3
          + 21*H(0,1,y)*[1-y]^-2
          - 9*H(0,1,y)*[1-y]^-1
          + H(0,1,y)*[y+1]^-2
          - H(0,1,y)*[y+1]^-1
          - 282*H(0,1,0,y)*[1-y]^-5
          + 705*H(0,1,0,y)*[1-y]^-4
          - 562*H(0,1,0,y)*[1-y]^-3
          + 138*H(0,1,0,y)*[1-y]^-2
          + 5/8*H(0,1,0,y)*[1-y]^-1
          + 1/2*H(0,1,0,y)*[y+1]^-3
          - 3/4*H(0,1,0,y)*[y+1]^-2
          + 5/8*H(0,1,0,y)*[y+1]^-1
          + 6*H(1,y)*[1-y]^-3
          - 9*H(1,y)*[1-y]^-2
          + 19/6*H(1,y)*[1-y]^-1
          - 1/6*H(1,y)*[y+1]^-1
          - 282*H(1,0,y)*[1-y]^-4
          + 564*H(1,0,y)*[1-y]^-3
          - 623/2*H(1,0,y)*[1-y]^-2
          + 59/2*H(1,0,y)*[1-y]^-1
          + 1/2*H(1,0,y)*[y+1]^-2
          - 1/2*H(1,0,y)*[y+1]^-1
          )

       + i_*[pi]*CF*TR*Nf * (
          - 25/9*[1-y]^-1
          + 25/9*[y+1]^-1
          - 2/3*H(0,y)*[1-y]^-1
          + 2/3*H(0,y)*[y+1]^-1
          - 4/3*H(1,y)*[1-y]^-1
          + 4/3*H(1,y)*[y+1]^-1
          )

       + i_*[pi]*CF*TR * (
          - 124/3*[1-y]^-3
          + 62*[1-y]^-2
          - 118/9*[1-y]^-1
          - 68/9*[y+1]^-1
          - 88/3*H(0,y)*[1-y]^-4
          + 176/3*H(0,y)*[1-y]^-3
          - 92/3*H(0,y)*[1-y]^-2
          + 4/3*H(0,y)*[1-y]^-1
          + 24*H(0,0,y)*[1-y]^-5
          - 60*H(0,0,y)*[1-y]^-4
          + 42*H(0,0,y)*[1-y]^-3
          - 3*H(0,0,y)*[1-y]^-2
          - 3/2*H(0,0,y)*[1-y]^-1
          - 3/2*H(0,0,y)*[y+1]^-1
          )

       + i_*[pi]*CF^2 * (
          + 60*z2*[1-y]^-4
          - 120*z2*[1-y]^-3
          + 78*z2*[1-y]^-2
          - 18*z2*[1-y]^-1
          - 6*z2*[y+1]^-2
          + 6*z2*[y+1]^-1
          - 168*z3*[1-y]^-5
          + 420*z3*[1-y]^-4
          - 350*z3*[1-y]^-3
          + 105*z3*[1-y]^-2
          - 7/2*z3*[1-y]^-1
          - 7/2*z3*[y+1]^-1
          - 31/4*[1-y]^-1
          + 31/4*[y+1]^-1
          - 48*H(-1,y)*[1-y]^-3
          + 72*H(-1,y)*[1-y]^-2
          - 28*H(-1,y)*[1-y]^-1
          + 4*H(-1,y)*[y+1]^-1
          + 360*H(-1,0,y)*[1-y]^-4
          - 720*H(-1,0,y)*[1-y]^-3
          + 356*H(-1,0,y)*[1-y]^-2
          + 4*H(-1,0,y)*[1-y]^-1
          + 4*H(-1,0,y)*[y+1]^-2
          - 4*H(-1,0,y)*[y+1]^-1
          - 144*H(-1,0,0,y)*[1-y]^-5
          + 360*H(-1,0,0,y)*[1-y]^-4
          - 300*H(-1,0,0,y)*[1-y]^-3
          + 90*H(-1,0,0,y)*[1-y]^-2
          - 3*H(-1,0,0,y)*[1-y]^-1
          - 3*H(-1,0,0,y)*[y+1]^-1
          + 60*H(0,y)*z2*[1-y]^-5
          - 150*H(0,y)*z2*[1-y]^-4
          + 127*H(0,y)*z2*[1-y]^-3
          - 81/2*H(0,y)*z2*[1-y]^-2
          + 5/4*H(0,y)*z2*[1-y]^-1
          - 2*H(0,y)*z2*[y+1]^-3
          + 3*H(0,y)*z2*[y+1]^-2
          + 5/4*H(0,y)*z2*[y+1]^-1
          - 192*H(0,y)*[1-y]^-4
          + 504*H(0,y)*[1-y]^-3
          - 442*H(0,y)*[1-y]^-2
          + 255/2*H(0,y)*[1-y]^-1
          + 2*H(0,y)*[y+1]^-2
          + 1/2*H(0,y)*[y+1]^-1
          - 96*H(0,-1,y)*[1-y]^-4
          + 192*H(0,-1,y)*[1-y]^-3
          - 100*H(0,-1,y)*[1-y]^-2
          + 4*H(0,-1,y)*[1-y]^-1
          + 4*H(0,-1,y)*[y+1]^-2
          - 4*H(0,-1,y)*[y+1]^-1
          + 360*H(0,-1,0,y)*[1-y]^-5
          - 900*H(0,-1,0,y)*[1-y]^-4
          + 670*H(0,-1,0,y)*[1-y]^-3
          - 105*H(0,-1,0,y)*[1-y]^-2
          - 25/2*H(0,-1,0,y)*[1-y]^-1
          - 25/2*H(0,-1,0,y)*[y+1]^-1
          + 60*H(0,0,y)*[1-y]^-5
          - 216*H(0,0,y)*[1-y]^-4
          + 251*H(0,0,y)*[1-y]^-3
          - 88*H(0,0,y)*[1-y]^-2
          - 71/4*H(0,0,y)*[1-y]^-1
          - 7/2*H(0,0,y)*[y+1]^-2
          + 57/4*H(0,0,y)*[y+1]^-1
          - 96*H(0,0,-1,y)*[1-y]^-5
          + 240*H(0,0,-1,y)*[1-y]^-4
          - 168*H(0,0,-1,y)*[1-y]^-3
          + 12*H(0,0,-1,y)*[1-y]^-2
          + 6*H(0,0,-1,y)*[1-y]^-1
          + 6*H(0,0,-1,y)*[y+1]^-1
          + 6*H(0,0,0,y)*[1-y]^-5
          - 15*H(0,0,0,y)*[1-y]^-4
          + 8*H(0,0,0,y)*[1-y]^-3
          + 3*H(0,0,0,y)*[1-y]^-2
          - 11/8*H(0,0,0,y)*[1-y]^-1
          - 3/2*H(0,0,0,y)*[y+1]^-3
          + 9/4*H(0,0,0,y)*[y+1]^-2
          - 11/8*H(0,0,0,y)*[y+1]^-1
          + 384*H(0,0,1,y)*[1-y]^-5
          - 960*H(0,0,1,y)*[1-y]^-4
          + 714*H(0,0,1,y)*[1-y]^-3
          - 111*H(0,0,1,y)*[1-y]^-2
          - 14*H(0,0,1,y)*[1-y]^-1
          - 2*H(0,0,1,y)*[y+1]^-3
          + 3*H(0,0,1,y)*[y+1]^-2
          - 14*H(0,0,1,y)*[y+1]^-1
          + 384*H(0,1,y)*[1-y]^-4
          - 768*H(0,1,y)*[1-y]^-3
          + 394*H(0,1,y)*[1-y]^-2
          - 10*H(0,1,y)*[1-y]^-1
          + 2*H(0,1,y)*[y+1]^-2
          - 2*H(0,1,y)*[y+1]^-1
          - 252*H(0,1,0,y)*[1-y]^-5
          + 630*H(0,1,0,y)*[1-y]^-4
          - 496*H(0,1,0,y)*[1-y]^-3
          + 114*H(0,1,0,y)*[1-y]^-2
          + 7/4*H(0,1,0,y)*[1-y]^-1
          - H(0,1,0,y)*[y+1]^-3
          + 3/2*H(0,1,0,y)*[y+1]^-2
          + 7/4*H(0,1,0,y)*[y+1]^-1
          + 192*H(1,y)*[1-y]^-3
          - 288*H(1,y)*[1-y]^-2
          + 87*H(1,y)*[1-y]^-1
          + 9*H(1,y)*[y+1]^-1
          - 252*H(1,0,y)*[1-y]^-4
          + 504*H(1,0,y)*[1-y]^-3
          - 257*H(1,0,y)*[1-y]^-2
          + 5*H(1,0,y)*[1-y]^-1
          - H(1,0,y)*[y+1]^-2
          + H(1,0,y)*[y+1]^-1
          )

       + ep^-1*CF^2 * (
          + 6*z2*[1-y]^-2
          - 6*z2*[1-y]^-1
          - 6*z2*[y+1]^-2
          + 6*z2*[y+1]^-1
          - H(0,y)*[1-y]^-1
          + H(0,y)*[y+1]^-1
          - 2*H(0,0,y)*[1-y]^-2
          + 2*H(0,0,y)*[1-y]^-1
          + 2*H(0,0,y)*[y+1]^-2
          - 2*H(0,0,y)*[y+1]^-1
          )

       + CF*CA * (
          - 24*z2*ln2*[1-y]^-2
          + 24*z2*ln2*[1-y]^-1
          + 240*z2*[1-y]^-4
          - 480*z2*[1-y]^-3
          + 256*z2*[1-y]^-2
          - 49/3*z2*[1-y]^-1
          - 6*z2*[y+1]^-2
          + 19/3*z2*[y+1]^-1
          - 618/5*z2^2*[1-y]^-5
          + 309*z2^2*[1-y]^-4
          - 2313/10*z2^2*[1-y]^-3
          + 759/20*z2^2*[1-y]^-2
          + 27/8*z2^2*[1-y]^-1
          - 12/5*z2^2*[y+1]^-3
          + 18/5*z2^2*[y+1]^-2
          + 27/8*z2^2*[y+1]^-1
          - 324*z3*[1-y]^-4
          + 648*z3*[1-y]^-3
          - 344*z3*[1-y]^-2
          + 20*z3*[1-y]^-1
          - 3*[1-y]^-2
          + 3*[1-y]^-1
          - 72*H(-1,y)*z2*[1-y]^-4
          + 144*H(-1,y)*z2*[1-y]^-3
          - 120*H(-1,y)*z2*[1-y]^-2
          + 48*H(-1,y)*z2*[1-y]^-1
          + 672*H(-1,0,y)*z2*[1-y]^-5
          - 1680*H(-1,0,y)*z2*[1-y]^-4
          + 1320*H(-1,0,y)*z2*[1-y]^-3
          - 300*H(-1,0,y)*z2*[1-y]^-2
          - 6*H(-1,0,y)*z2*[1-y]^-1
          - 6*H(-1,0,y)*z2*[y+1]^-1
          + 24*H(-1,0,y)*[1-y]^-3
          - 36*H(-1,0,y)*[1-y]^-2
          + 12*H(-1,0,y)*[1-y]^-1
          + 24*H(-1,0,0,y)*[1-y]^-4
          - 48*H(-1,0,0,y)*[1-y]^-3
          + 40*H(-1,0,0,y)*[1-y]^-2
          - 16*H(-1,0,0,y)*[1-y]^-1
          - 336*H(-1,0,0,0,y)*[1-y]^-5
          + 840*H(-1,0,0,0,y)*[1-y]^-4
          - 660*H(-1,0,0,0,y)*[1-y]^-3
          + 150*H(-1,0,0,0,y)*[1-y]^-2
          + 3*H(-1,0,0,0,y)*[1-y]^-1
          + 3*H(-1,0,0,0,y)*[y+1]^-1
          - 516*H(0,y)*z2*[1-y]^-5
          + 1704*H(0,y)*z2*[1-y]^-4
          - 1947*H(0,y)*z2*[1-y]^-3
          + 840*H(0,y)*z2*[1-y]^-2
          - 319/4*H(0,y)*z2*[1-y]^-1
          - 6*H(0,y)*z2*[y+1]^-3
          + 17/2*H(0,y)*z2*[y+1]^-2
          - 15/4*H(0,y)*z2*[y+1]^-1
          - 324*H(0,y)*z3*[1-y]^-5
          + 810*H(0,y)*z3*[1-y]^-4
          - 635*H(0,y)*z3*[1-y]^-3
          + 285/2*H(0,y)*z3*[1-y]^-2
          + 13/4*H(0,y)*z3*[1-y]^-1
          + 13/4*H(0,y)*z3*[y+1]^-1
          - 9*H(0,y)*[1-y]^-3
          + 27/2*H(0,y)*[1-y]^-2
          + 23/9*H(0,y)*[1-y]^-1
          - 127/18*H(0,y)*[y+1]^-1
          - 72*H(0,-1,y)*z2*[1-y]^-5
          + 180*H(0,-1,y)*z2*[1-y]^-4
          - 210*H(0,-1,y)*z2*[1-y]^-3
          + 135*H(0,-1,y)*z2*[1-y]^-2
          - 33/2*H(0,-1,y)*z2*[1-y]^-1
          - 33/2*H(0,-1,y)*z2*[y+1]^-1
          + 48*H(0,-1,0,y)*[1-y]^-4
          - 96*H(0,-1,0,y)*[1-y]^-3
          + 48*H(0,-1,0,y)*[1-y]^-2
          + 24*H(0,-1,0,0,y)*[1-y]^-5
          - 60*H(0,-1,0,0,y)*[1-y]^-4
          + 70*H(0,-1,0,0,y)*[1-y]^-3
          - 45*H(0,-1,0,0,y)*[1-y]^-2
          + 11/2*H(0,-1,0,0,y)*[1-y]^-1
          + 11/2*H(0,-1,0,0,y)*[y+1]^-1
          + 78*H(0,0,y)*z2*[1-y]^-5
          - 195*H(0,0,y)*z2*[1-y]^-4
          + 147*H(0,0,y)*z2*[1-y]^-3
          - 51/2*H(0,0,y)*z2*[1-y]^-2
          - 19/8*H(0,0,y)*z2*[1-y]^-1
          - 1/2*H(0,0,y)*z2*[y+1]^-3
          + 3/4*H(0,0,y)*z2*[y+1]^-2
          - 19/8*H(0,0,y)*z2*[y+1]^-1
          - 24*H(0,0,y)*[1-y]^-4
          + 39*H(0,0,y)*[1-y]^-3
          - 7/2*H(0,0,y)*[1-y]^-2
          - 137/12*H(0,0,y)*[1-y]^-1
          + 3*H(0,0,y)*[y+1]^-2
          - 37/12*H(0,0,y)*[y+1]^-1
          + 48*H(0,0,-1,0,y)*[1-y]^-5
          - 120*H(0,0,-1,0,y)*[1-y]^-4
          + 84*H(0,0,-1,0,y)*[1-y]^-3
          - 6*H(0,0,-1,0,y)*[1-y]^-2
          - 3*H(0,0,-1,0,y)*[1-y]^-1
          - 3*H(0,0,-1,0,y)*[y+1]^-1
          + 258*H(0,0,0,y)*[1-y]^-5
          - 816*H(0,0,0,y)*[1-y]^-4
          + 1803/2*H(0,0,0,y)*[1-y]^-3
          - 767/2*H(0,0,0,y)*[1-y]^-2
          + 315/8*H(0,0,0,y)*[1-y]^-1
          + 3*H(0,0,0,y)*[y+1]^-3
          - 15/4*H(0,0,0,y)*[y+1]^-2
          + 11/8*H(0,0,0,y)*[y+1]^-1
          - 3*H(0,0,0,0,y)*[1-y]^-5
          + 15/2*H(0,0,0,0,y)*[1-y]^-4
          - 4*H(0,0,0,0,y)*[1-y]^-3
          - 3/2*H(0,0,0,0,y)*[1-y]^-2
          + 11/16*H(0,0,0,0,y)*[1-y]^-1
          + 3/4*H(0,0,0,0,y)*[y+1]^-3
          - 9/8*H(0,0,0,0,y)*[y+1]^-2
          + 11/16*H(0,0,0,0,y)*[y+1]^-1
          + 12*H(0,0,1,0,y)*[1-y]^-5
          - 30*H(0,0,1,0,y)*[1-y]^-4
          + 48*H(0,0,1,0,y)*[1-y]^-3
          - 42*H(0,0,1,0,y)*[1-y]^-2
          + 25/4*H(0,0,1,0,y)*[1-y]^-1
          + H(0,0,1,0,y)*[y+1]^-3
          - 3/2*H(0,0,1,0,y)*[y+1]^-2
          + 25/4*H(0,0,1,0,y)*[y+1]^-1
          + 756*H(0,1,y)*z2*[1-y]^-5
          - 1890*H(0,1,y)*z2*[1-y]^-4
          + 1512*H(0,1,y)*z2*[1-y]^-3
          - 378*H(0,1,y)*z2*[1-y]^-2
          + 3/4*H(0,1,y)*z2*[1-y]^-1
          + 3*H(0,1,y)*z2*[y+1]^-3
          - 9/2*H(0,1,y)*z2*[y+1]^-2
          + 3/4*H(0,1,y)*z2*[y+1]^-1
          + 12*H(0,1,0,y)*[1-y]^-4
          - 24*H(0,1,0,y)*[1-y]^-3
          + 21*H(0,1,0,y)*[1-y]^-2
          - 9*H(0,1,0,y)*[1-y]^-1
          + H(0,1,0,y)*[y+1]^-2
          - H(0,1,0,y)*[y+1]^-1
          - 282*H(0,1,0,0,y)*[1-y]^-5
          + 705*H(0,1,0,0,y)*[1-y]^-4
          - 562*H(0,1,0,0,y)*[1-y]^-3
          + 138*H(0,1,0,0,y)*[1-y]^-2
          + 5/8*H(0,1,0,0,y)*[1-y]^-1
          + 1/2*H(0,1,0,0,y)*[y+1]^-3
          - 3/4*H(0,1,0,0,y)*[y+1]^-2
          + 5/8*H(0,1,0,0,y)*[y+1]^-1
          + 756*H(1,y)*z2*[1-y]^-4
          - 1512*H(1,y)*z2*[1-y]^-3
          + 819*H(1,y)*z2*[1-y]^-2
          - 63*H(1,y)*z2*[1-y]^-1
          + 3*H(1,y)*z2*[y+1]^-2
          - 3*H(1,y)*z2*[y+1]^-1
          + 6*H(1,0,y)*[1-y]^-3
          - 9*H(1,0,y)*[1-y]^-2
          + 19/6*H(1,0,y)*[1-y]^-1
          - 1/6*H(1,0,y)*[y+1]^-1
          - 282*H(1,0,0,y)*[1-y]^-4
          + 564*H(1,0,0,y)*[1-y]^-3
          - 623/2*H(1,0,0,y)*[1-y]^-2
          + 59/2*H(1,0,0,y)*[1-y]^-1
          + 1/2*H(1,0,0,y)*[y+1]^-2
          - 1/2*H(1,0,0,y)*[y+1]^-1
          )

       + CF*TR*Nf * (
          + 8/3*z2*[1-y]^-1
          - 8/3*z2*[y+1]^-1
          - 25/9*H(0,y)*[1-y]^-1
          + 25/9*H(0,y)*[y+1]^-1
          - 2/3*H(0,0,y)*[1-y]^-1
          + 2/3*H(0,0,y)*[y+1]^-1
          - 4/3*H(1,0,y)*[1-y]^-1
          + 4/3*H(1,0,y)*[y+1]^-1
          )

       + CF*TR * (
          - 48*z2*[1-y]^-4
          + 96*z2*[1-y]^-3
          - 40*z2*[1-y]^-2
          - 8*z2*[1-y]^-1
          - 68/3*[1-y]^-2
          + 68/3*[1-y]^-1
          - 48*H(0,y)*z2*[1-y]^-5
          + 120*H(0,y)*z2*[1-y]^-4
          - 84*H(0,y)*z2*[1-y]^-3
          + 6*H(0,y)*z2*[1-y]^-2
          + 3*H(0,y)*z2*[1-y]^-1
          + 3*H(0,y)*z2*[y+1]^-1
          - 124/3*H(0,y)*[1-y]^-3
          + 62*H(0,y)*[1-y]^-2
          - 118/9*H(0,y)*[1-y]^-1
          - 68/9*H(0,y)*[y+1]^-1
          - 88/3*H(0,0,y)*[1-y]^-4
          + 176/3*H(0,0,y)*[1-y]^-3
          - 92/3*H(0,0,y)*[1-y]^-2
          + 4/3*H(0,0,y)*[1-y]^-1
          + 24*H(0,0,0,y)*[1-y]^-5
          - 60*H(0,0,0,y)*[1-y]^-4
          + 42*H(0,0,0,y)*[1-y]^-3
          - 3*H(0,0,0,y)*[1-y]^-2
          - 3/2*H(0,0,0,y)*[1-y]^-1
          - 3/2*H(0,0,0,y)*[y+1]^-1
          )

       + CF^2 * (
          + 48*z2*ln2*[1-y]^-2
          - 48*z2*ln2*[1-y]^-1
          + 816*z2*[1-y]^-4
          - 2040*z2*[1-y]^-3
          + 1630*z2*[1-y]^-2
          - 390*z2*[1-y]^-1
          - 6*z2*[y+1]^-2
          - 10*z2*[y+1]^-1
          - 18*z2^2*[1-y]^-5
          + 45*z2^2*[1-y]^-4
          - 639/10*z2^2*[1-y]^-3
          + 1017/20*z2^2*[1-y]^-2
          - 231/40*z2^2*[1-y]^-1
          + 24/5*z2^2*[y+1]^-3
          - 36/5*z2^2*[y+1]^-2
          - 231/40*z2^2*[y+1]^-1
          - 168*z3*[1-y]^-4
          + 336*z3*[1-y]^-3
          - 182*z3*[1-y]^-2
          + 14*z3*[1-y]^-1
          - 10*z3*[y+1]^-2
          + 10*z3*[y+1]^-1
          - 1080*H(-1,y)*z2*[1-y]^-4
          + 2160*H(-1,y)*z2*[1-y]^-3
          - 1068*H(-1,y)*z2*[1-y]^-2
          - 12*H(-1,y)*z2*[1-y]^-1
          - 12*H(-1,y)*z2*[y+1]^-2
          + 12*H(-1,y)*z2*[y+1]^-1
          + 288*H(-1,0,y)*z2*[1-y]^-5
          - 720*H(-1,0,y)*z2*[1-y]^-4
          + 600*H(-1,0,y)*z2*[1-y]^-3
          - 180*H(-1,0,y)*z2*[1-y]^-2
          + 6*H(-1,0,y)*z2*[1-y]^-1
          + 6*H(-1,0,y)*z2*[y+1]^-1
          - 48*H(-1,0,y)*[1-y]^-3
          + 72*H(-1,0,y)*[1-y]^-2
          - 28*H(-1,0,y)*[1-y]^-1
          + 4*H(-1,0,y)*[y+1]^-1
          + 360*H(-1,0,0,y)*[1-y]^-4
          - 720*H(-1,0,0,y)*[1-y]^-3
          + 356*H(-1,0,0,y)*[1-y]^-2
          + 4*H(-1,0,0,y)*[1-y]^-1
          + 4*H(-1,0,0,y)*[y+1]^-2
          - 4*H(-1,0,0,y)*[y+1]^-1
          - 144*H(-1,0,0,0,y)*[1-y]^-5
          + 360*H(-1,0,0,0,y)*[1-y]^-4
          - 300*H(-1,0,0,0,y)*[1-y]^-3
          + 90*H(-1,0,0,0,y)*[1-y]^-2
          - 3*H(-1,0,0,0,y)*[1-y]^-1
          - 3*H(-1,0,0,0,y)*[y+1]^-1
          - 120*H(0,y)*z2*[1-y]^-5
          + 492*H(0,y)*z2*[1-y]^-4
          - 622*H(0,y)*z2*[1-y]^-3
          + 254*H(0,y)*z2*[1-y]^-2
          + 35/2*H(0,y)*z2*[1-y]^-1
          + H(0,y)*z2*[y+1]^-2
          - 45/2*H(0,y)*z2*[y+1]^-1
          - 168*H(0,y)*z3*[1-y]^-5
          + 420*H(0,y)*z3*[1-y]^-4
          - 350*H(0,y)*z3*[1-y]^-3
          + 105*H(0,y)*z3*[1-y]^-2
          - 7/2*H(0,y)*z3*[1-y]^-1
          - 7/2*H(0,y)*z3*[y+1]^-1
          - 31/4*H(0,y)*[1-y]^-1
          + 31/4*H(0,y)*[y+1]^-1
          - 1080*H(0,-1,y)*z2*[1-y]^-5
          + 2700*H(0,-1,y)*z2*[1-y]^-4
          - 2010*H(0,-1,y)*z2*[1-y]^-3
          + 315*H(0,-1,y)*z2*[1-y]^-2
          + 75/2*H(0,-1,y)*z2*[1-y]^-1
          + 75/2*H(0,-1,y)*z2*[y+1]^-1
          - 96*H(0,-1,0,y)*[1-y]^-4
          + 192*H(0,-1,0,y)*[1-y]^-3
          - 100*H(0,-1,0,y)*[1-y]^-2
          + 4*H(0,-1,0,y)*[1-y]^-1
          + 4*H(0,-1,0,y)*[y+1]^-2
          - 4*H(0,-1,0,y)*[y+1]^-1
          + 360*H(0,-1,0,0,y)*[1-y]^-5
          - 900*H(0,-1,0,0,y)*[1-y]^-4
          + 670*H(0,-1,0,0,y)*[1-y]^-3
          - 105*H(0,-1,0,0,y)*[1-y]^-2
          - 25/2*H(0,-1,0,0,y)*[1-y]^-1
          - 25/2*H(0,-1,0,0,y)*[y+1]^-1
          + 48*H(0,0,y)*z2*[1-y]^-5
          - 120*H(0,0,y)*z2*[1-y]^-4
          + 111*H(0,0,y)*z2*[1-y]^-3
          - 93/2*H(0,0,y)*z2*[1-y]^-2
          + 4*H(0,0,y)*z2*[1-y]^-1
          + H(0,0,y)*z2*[y+1]^-3
          - 3/2*H(0,0,y)*z2*[y+1]^-2
          + 4*H(0,0,y)*z2*[y+1]^-1
          - 192*H(0,0,y)*[1-y]^-4
          + 504*H(0,0,y)*[1-y]^-3
          - 442*H(0,0,y)*[1-y]^-2
          + 255/2*H(0,0,y)*[1-y]^-1
          + 2*H(0,0,y)*[y+1]^-2
          + 1/2*H(0,0,y)*[y+1]^-1
          - 96*H(0,0,-1,0,y)*[1-y]^-5
          + 240*H(0,0,-1,0,y)*[1-y]^-4
          - 168*H(0,0,-1,0,y)*[1-y]^-3
          + 12*H(0,0,-1,0,y)*[1-y]^-2
          + 6*H(0,0,-1,0,y)*[1-y]^-1
          + 6*H(0,0,-1,0,y)*[y+1]^-1
          + 60*H(0,0,0,y)*[1-y]^-5
          - 216*H(0,0,0,y)*[1-y]^-4
          + 251*H(0,0,0,y)*[1-y]^-3
          - 88*H(0,0,0,y)*[1-y]^-2
          - 71/4*H(0,0,0,y)*[1-y]^-1
          - 7/2*H(0,0,0,y)*[y+1]^-2
          + 57/4*H(0,0,0,y)*[y+1]^-1
          + 6*H(0,0,0,0,y)*[1-y]^-5
          - 15*H(0,0,0,0,y)*[1-y]^-4
          + 8*H(0,0,0,0,y)*[1-y]^-3
          + 3*H(0,0,0,0,y)*[1-y]^-2
          - 11/8*H(0,0,0,0,y)*[1-y]^-1
          - 3/2*H(0,0,0,0,y)*[y+1]^-3
          + 9/4*H(0,0,0,0,y)*[y+1]^-2
          - 11/8*H(0,0,0,0,y)*[y+1]^-1
          + 384*H(0,0,1,0,y)*[1-y]^-5
          - 960*H(0,0,1,0,y)*[1-y]^-4
          + 714*H(0,0,1,0,y)*[1-y]^-3
          - 111*H(0,0,1,0,y)*[1-y]^-2
          - 14*H(0,0,1,0,y)*[1-y]^-1
          - 2*H(0,0,1,0,y)*[y+1]^-3
          + 3*H(0,0,1,0,y)*[y+1]^-2
          - 14*H(0,0,1,0,y)*[y+1]^-1
          + 936*H(0,1,y)*z2*[1-y]^-5
          - 2340*H(0,1,y)*z2*[1-y]^-4
          + 1836*H(0,1,y)*z2*[1-y]^-3
          - 414*H(0,1,y)*z2*[1-y]^-2
          - 21/2*H(0,1,y)*z2*[1-y]^-1
          - 6*H(0,1,y)*z2*[y+1]^-3
          + 9*H(0,1,y)*z2*[y+1]^-2
          - 21/2*H(0,1,y)*z2*[y+1]^-1
          + 384*H(0,1,0,y)*[1-y]^-4
          - 768*H(0,1,0,y)*[1-y]^-3
          + 394*H(0,1,0,y)*[1-y]^-2
          - 10*H(0,1,0,y)*[1-y]^-1
          + 2*H(0,1,0,y)*[y+1]^-2
          - 2*H(0,1,0,y)*[y+1]^-1
          - 252*H(0,1,0,0,y)*[1-y]^-5
          + 630*H(0,1,0,0,y)*[1-y]^-4
          - 496*H(0,1,0,0,y)*[1-y]^-3
          + 114*H(0,1,0,0,y)*[1-y]^-2
          + 7/4*H(0,1,0,0,y)*[1-y]^-1
          - H(0,1,0,0,y)*[y+1]^-3
          + 3/2*H(0,1,0,0,y)*[y+1]^-2
          + 7/4*H(0,1,0,0,y)*[y+1]^-1
          + 936*H(1,y)*z2*[1-y]^-4
          - 1872*H(1,y)*z2*[1-y]^-3
          + 1002*H(1,y)*z2*[1-y]^-2
          - 66*H(1,y)*z2*[1-y]^-1
          - 6*H(1,y)*z2*[y+1]^-2
          + 6*H(1,y)*z2*[y+1]^-1
          + 192*H(1,0,y)*[1-y]^-3
          - 288*H(1,0,y)*[1-y]^-2
          + 87*H(1,0,y)*[1-y]^-1
          + 9*H(1,0,y)*[y+1]^-1
          - 252*H(1,0,0,y)*[1-y]^-4
          + 504*H(1,0,0,y)*[1-y]^-3
          - 257*H(1,0,0,y)*[1-y]^-2
          + 5*H(1,0,0,y)*[1-y]^-1
          - H(1,0,0,y)*[y+1]^-2
          + H(1,0,0,y)*[y+1]^-1
          );


******************************************************************************
*
* THRESHOLD EXPANSION OF THE ONE- and TWO-LOOP 
* FORM FACTORS: S ~ 4*m^2.
*
* We have:
* Be = sqrt(1-4*m^2/S)
*

id [F1r1l(y->1)] =

       + i_*Be^-1*[pi]*ep^-1*CF * (
          - 1/2
          )

       + i_*Be^-1*[pi]*ep*CF * (
          - 2
          + z2
          + ln2
          - ln2^2
          + Log(Be)
          - 2*Log(Be)*ln2
          - Log(Be)*Log(Be)
          )

       + i_*Be^-1*[pi]*CF * (
          - 1/2
          + ln2
          + Log(Be)
          )

       + i_*Be*[pi]*ep^-1*CF * (
          - 1/2
          )

       + i_*Be*[pi]*ep*CF * (
          - 3/2
          + z2
          + ln2
          - ln2^2
          + Log(Be)
          - 2*Log(Be)*ln2
          - Log(Be)*Log(Be)
          )

       + i_*Be*[pi]*CF * (
          - 1/2
          + ln2
          + Log(Be)
          )

       + Be^-1*ep*CF * (
          - 6*z2*ln2
          + 3*z2
          - 6*Log(Be)*z2
          )

       + Be^-1*CF * (
          + 3*z2
          )

       + Be*ep*CF * (
          - 6*z2*ln2
          + 3*z2
          - 6*Log(Be)*z2
          )

       + Be*CF * (
          + 3*z2
          )

       + Be^2*ep^-1*CF * (
          + 4/3
          )

       + Be^2*ep*CF * (
          + 172/27
          )

       + Be^2*CF * (
          - 5/9
          )

       + ep*CF * (
          + 2
          )

       + CF * (
          - 3
          );

id [F2r1l(y->1)] =

       + i_*Be^-1*[pi]*ep*CF * (
          + 2
          - ln2
          - Log(Be)
          )

       + i_*Be^-1*[pi]*CF * (
          + 1/2
          )

       + i_*Be*[pi]*ep*CF * (
          - 5/2
          + ln2
          + Log(Be)
          )

       + i_*Be*[pi]*CF * (
          - 1/2
          )

       + Be^-1*ep*CF * (
          - 3*z2
          )

       + Be*ep*CF * (
          + 3*z2
          )

       + Be^2*ep*CF * (
          + 14/9
          )

       + Be^2*CF * (
          + 2/3
          )

       + ep*CF * (
          - 2
          )

       + CF * (
          - 1
          );

id [F1r2l(y->1)] =

       + i_*Be^-2*[pi]*ep^-1*CF^2 * (
          - 3/2*z2
          )

       + i_*Be^-2*[pi]*CF^2 * (
          + 6*z2*ln2
          - 3*z2
          + 6*Log(Be)*z2
          )

       + i_*Be^-1*[pi]*ep^-2*CF*Nf*TR * (
          - 1/6
          )

       + i_*Be^-1*[pi]*ep^-2*CF*CA * (
          + 11/24
          )

       + i_*Be^-1*[pi]*ep^-1*CF*Nf*TR * (
          + 5/18
          )

       + i_*Be^-1*[pi]*ep^-1*CF*CA * (
          - 31/72
          )

       + i_*Be^-1*[pi]*ep^-1*CF^2 * (
          + 3/2
          )

       + i_*Be^-1*[pi]*CF*Nf*TR * (
          + 103/54
          - 16/9*ln2
          + 2/3*ln2^2
          - 16/9*Log(Be)
          + 4/3*Log(Be)*ln2
          + 2/3*Log(Be)*Log(Be)
          )

       + i_*Be^-1*[pi]*CF*CA * (
          - 197/54
          + 73/18*ln2
          - 11/6*ln2^2
          + 73/18*Log(Be)
          - 11/3*Log(Be)*ln2
          - 11/6*Log(Be)*Log(Be)
          )

       + i_*Be^-1*[pi]*CF^2 * (
          - 3*ln2
          - 3*Log(Be)
          )

       + i_*Be*[pi]*ep^-2*CF*Nf*TR * (
          - 1/6
          )

       + i_*Be*[pi]*ep^-2*CF*CA * (
          + 11/24
          )

       + i_*Be*[pi]*ep^-2*CF^2 * (
          - 2/3
          )

       + i_*Be*[pi]*ep^-1*CF*Nf*TR * (
          + 5/18
          )

       + i_*Be*[pi]*ep^-1*CF*CA * (
          - 13/24
          - 4/3*ln2
          - 2/3*Log(Be)
          )

       + i_*Be*[pi]*ep^-1*CF^2 * (
          + 10/9
          + 4/3*ln2
          + 4/3*Log(Be)
          )

       + i_*Be*[pi]*CF*Nf*TR * (
          + 29/27
          - 16/9*ln2
          + 2/3*ln2^2
          - 16/9*Log(Be)
          + 4/3*Log(Be)*ln2
          + 2/3*Log(Be)*Log(Be)
          )

       + i_*Be*[pi]*CF*TR * (
          + 4/15
          )

       + i_*Be*[pi]*CF*CA * (
          - 139/36
          - 10/3*z2
          - 38/9*ln2
          + 37/6*ln2^2
          - 4/9*Log(Be)
          + 7*Log(Be)*ln2
          + 3/2*Log(Be)*Log(Be)
          )

       + i_*Be*[pi]*CF^2 * (
          - 1249/54
          + 4/3*z2
          + 112/9*ln2
          - 4/3*ln2^2
          + 64/9*Log(Be)
          - 8/3*Log(Be)*ln2
          - 4/3*Log(Be)*Log(Be)
          )

       + i_*Be^2*[pi]*ep^-1*CF^2 * (
          - 3/2*z2
          )

       + i_*Be^2*[pi]*CF*CA * (
          + 6*z2
          )

       + i_*Be^2*[pi]*CF^2 * (
          + 6*z2*ln2
          - 103/70*z2
          + 6*Log(Be)*z2
          )

       + i_*[pi]*ep^-1*CF^2 * (
          - 3*z2
          )

       + i_*[pi]*CF*CA * (
          + 18/5*z2
          )

       + i_*[pi]*CF^2 * (
          + 12*z2*ln2
          - 7/5*z2
          + 12*Log(Be)*z2
          )

       + Be^-2*ep^-2*CF^2 * (
          - 3/4*z2
          )

       + Be^-2*ep^-1*CF^2 * (
          + 3*z2*ln2
          - 3/2*z2
          + 3*Log(Be)*z2
          )

       + Be^-2*CF^2 * (
          + 6*z2*ln2
          - 6*z2*ln2^2
          - 7*z2
          + 9/2*z2^2
          - 12*Log(Be)*z2*ln2
          + 6*Log(Be)*z2
          - 6*Log(Be)*Log(Be)*z2
          )

       + Be^-1*CF*Nf*TR * (
          + 4*z2*ln2
          - 16/3*z2
          + 4*Log(Be)*z2
          )

       + Be^-1*CF*CA * (
          - 11*z2*ln2
          + 73/6*z2
          - 11*Log(Be)*z2
          )

       + Be^-1*CF^2 * (
          - 9*z2
          )

       + Be*ep^-1*CF*CA * (
          - 2*z2
          )

       + Be*ep^-1*CF^2 * (
          + 4*z2
          )

       + Be*CF*Nf*TR * (
          + 4*z2*ln2
          - 16/3*z2
          + 4*Log(Be)*z2
          )

       + Be*CF*CA * (
          + 21*z2*ln2
          - 4/3*z2
          + 9*Log(Be)*z2
          )

       + Be*CF^2 * (
          - 8*z2*ln2
          + 64/3*z2
          - 8*Log(Be)*z2
          )

       + Be^2*ep^-2*CF*Nf*TR * (
          + 4/9
          )

       + Be^2*ep^-2*CF*CA * (
          - 11/9
          )

       + Be^2*ep^-2*CF^2 * (
          - 3/4*z2
          )

       + Be^2*ep^-1*CF*Nf*TR * (
          - 20/27
          )

       + Be^2*ep^-1*CF*CA * (
          + 94/27
          + 8/3*z2
          )

       + Be^2*ep^-1*CF^2 * (
          - 4
          + 3*z2*ln2
          + 3/4*z2
          + 3*Log(Be)*z2
          )

       + Be^2*CF*Nf*TR * (
          - 217/81
          - 16/9*z2
          )

       + Be^2*CF*TR * (
          - 343/81
          + 824/315*z2
          )

       + Be^2*CF*CA * (
          + 26779/11340
          - 278/35*z2*ln2
          + 487/28*z2
          - 173/210*z3
          - 12*Log(Be)*z2
          )

       + Be^2*CF^2 * (
          + 691/140
          + 9/5*z2*ln2
          - 6*z2*ln2^2
          - 16763/3675*z2
          + 9/2*z2^2
          + 298/35*z3
          - 12*Log(Be)*z2*ln2
          + 103/35*Log(Be)*z2
          - 6*Log(Be)*Log(Be)*z2
          )

       + ep^-2*CF^2 * (
          - 3/2*z2
          )

       + ep^-1*CF^2 * (
          + 6*z2*ln2
          - 3*z2
          + 6*Log(Be)*z2
          )

       + CF*Nf*TR * (
          + 1
          )

       + CF*TR * (
          + 37/3
          - 104/15*z2
          )

       + CF*CA * (
          - 379/60
          - 78/5*z2*ln2
          + 2741/150*z2
          - 83/10*z3
          - 36/5*Log(Be)*z2
          )

       + CF^2 * (
          + 421/60
          + 39/5*z2*ln2
          - 12*z2*ln2^2
          - 963/50*z2
          + 9*z2^2
          - 81/20*z3
          - 24*Log(Be)*z2*ln2
          + 14/5*Log(Be)*z2
          - 12*Log(Be)*Log(Be)*z2
          );

id [F2r2l(y->1)] =

       + i_*Be^-2*[pi]*CF^2 * (
          + 3*z2
          )

       + i_*Be^-1*[pi]*ep^-1*CF^2 * (
          + 1/2
          )

       + i_*Be^-1*[pi]*CF*Nf*TR * (
          - 25/18
          + 2/3*ln2
          + 2/3*Log(Be)
          )

       + i_*Be^-1*[pi]*CF*CA * (
          + 25/9
          - 7/3*ln2
          - 7/3*Log(Be)
          )

       + i_*Be^-1*[pi]*CF^2 * (
          - ln2
          - Log(Be)
          )

       + i_*Be*[pi]*ep^-1*CF^2 * (
          + 5/6
          )

       + i_*Be*[pi]*CF*Nf*TR * (
          + 31/18
          - 2/3*ln2
          - 2/3*Log(Be)
          )

       + i_*Be*[pi]*CF*CA * (
          - 49/6
          + 19/3*ln2
          + 5*Log(Be)
          )

       + i_*Be*[pi]*CF^2 * (
          + 73/18
          - 5*ln2
          - 5*Log(Be)
          )

       + i_*Be^2*[pi]*CF*CA * (
          - 4/5*z2
          )

       + i_*Be^2*[pi]*CF^2 * (
          - 64/35*z2
          )

       + i_*[pi]*CF*CA * (
          + 12/5*z2
          )

       + i_*[pi]*CF^2 * (
          - 3/5*z2
          )

       + Be^-2*ep^-1*CF^2 * (
          + 3/2*z2
          )

       + Be^-2*CF^2 * (
          - 6*z2*ln2
          + 7*z2
          - 6*Log(Be)*z2
          )

       + Be^-1*CF*Nf*TR * (
          + 2*z2
          )

       + Be^-1*CF*CA * (
          - 7*z2
          )

       + Be^-1*CF^2 * (
          - 3*z2
          )

       + Be*CF*Nf*TR * (
          - 2*z2
          )

       + Be*CF*CA * (
          + 15*z2
          )

       + Be*CF^2 * (
          - 15*z2
          )

       + Be^2*ep^-1*CF^2 * (
          - 4/3
          - 3/2*z2
          )

       + Be^2*CF*Nf*TR * (
          - 10/9
          )

       + Be^2*CF*TR * (
          + 62/27
          - 48/35*z2
          )

       + Be^2*CF*CA * (
          - 617/630
          + 376/35*z2*ln2
          - 3907/350*z2
          + 72/35*z3
          + 8/5*Log(Be)*z2
          )

       + Be^2*CF^2 * (
          + 1829/630
          - 71/5*z2*ln2
          + 59839/7350*z2
          - 471/140*z3
          + 128/35*Log(Be)*z2
          )

       + CF*Nf*TR * (
          + 13/9
          )

       + CF*TR * (
          - 23/9
          + 8/5*z2
          )

       + CF*CA * (
          - 373/180
          - 82/5*z2*ln2
          + 289/25*z2
          - 47/10*z3
          - 24/5*Log(Be)*z2
          )

       + CF^2 * (
          + 269/60
          + 101/5*z2*ln2
          - 2461/150*z2
          + 41/20*z3
          + 6/5*Log(Be)*z2
          );


******************************************************************************
*
* ASYMPTOTIC EXPANSION OF THE ONE- and TWO-LOOP 
* FORM FACTORS: S >> m^2.
*
* We have:
* r = (S/m^2)
* L = \ln{S/m^2}
*


id [F1r1l(S>>m^2)] =

       + i_*r^-2*[pi]*ep^-1*CF * (
          - 2
          )

       + i_*r^-2*[pi]*ep*CF * (
          - 24
          + 9*L
          - L^2
          + 4*z2
          )

       + i_*r^-2*[pi]*CF * (
          - 9
          + 2*L
          )

       + i_*r^-1*[pi]*ep*CF * (
          - 6
          + 3*L
          )

       + i_*r^-1*[pi]*CF * (
          - 3
          )

       + i_*[pi]*ep^-1*CF * (
          - 1
          )

       + i_*[pi]*ep*CF * (
          - 4
          + 3/2*L
          - 1/2*L^2
          + 2*z2
          )

       + i_*[pi]*CF * (
          - 3/2
          + L
          )

       + r^-2*ep^-1*CF * (
          - 3
          + 2*L
          )

       + r^-2*ep*CF * (
          - 9
          - 8*L*z2
          + 24*L
          - 9/2*L^2
          + 1/3*L^3
          + 36*z2
          + 4*z3
          )

       + r^-2*CF * (
          - 4
          + 9*L
          - L^2
          + 8*z2
          )

       + r^-1*ep^-1*CF * (
          - 2
          )

       + r^-1*ep*CF * (
          - 3
          + 6*L
          - 3/2*L^2
          + 12*z2
          )

       + r^-1*CF * (
          - 1
          + 3*L
          )

       + ep^-1*CF * (
          - 1
          + L
          )

       + ep*CF * (
          - 4
          - 4*L*z2
          + 4*L
          - 3/4*L^2
          + 1/6*L^3
          + 6*z2
          + 2*z3
          )

       + CF * (
          - 2
          + 3/2*L
          - 1/2*L^2
          + 4*z2
          );

id [F2r1l(S>>m^2)] =

       + i_*r^-2*[pi]*ep*CF * (
          + 24
          - 4*L
          )

       + i_*r^-2*[pi]*CF * (
          + 4
          )

       + i_*r^-1*[pi]*ep*CF * (
          + 8
          - 2*L
          )

       + i_*r^-1*[pi]*CF * (
          + 2
          )

       + r^-2*ep*CF * (
          + 12
          - 24*L
          + 2*L^2
          - 16*z2
          )

       + r^-2*CF * (
          + 4
          - 4*L
          )

       + r^-1*ep*CF * (
          - 8*L
          + L^2
          - 8*z2
          )

       + r^-1*CF * (
          - 2*L
          );




id [F1r2l(S>>m^2)] =

       + i_*r^-2*[pi]*ep^-2*CF*CA * (
          + 11/6
          )

       + i_*r^-2*[pi]*ep^-2*CF*TR*Nf * (
          - 2/3
          )

       + i_*r^-2*[pi]*ep^-2*CF^2 * (
          + 5
          - 4*L
          )

       + i_*r^-2*[pi]*ep^-1*CF*CA * (
          - 47/9
          + 2*L
          - L^2
          + 2*z2
          )

       + i_*r^-2*[pi]*ep^-1*CF*TR*Nf * (
          + 10/9
          )

       + i_*r^-2*[pi]*ep^-1*CF^2 * (
          + 55/2
          - 29*L
          + 6*L^2
          - 16*z2
          )

       + i_*r^-2*[pi]*CF*CA * (
          - 12607/108
          + 28*L*z2
          - 419/9*L
          - 77/6*L^2
          + 8/3*L^3
          - 91*z2
          + 238*z3
          )

       + i_*r^-2*[pi]*CF*TR*Nf * (
          + 731/27
          - 74/9*L
          + 2/3*L^2
          )

       + i_*r^-2*[pi]*CF*TR * (
          + 3730/27
          - 578/9*L
          - 4/3*L^2
          )

       + i_*r^-2*[pi]*CF^2 * (
          + 1/2
          + 110*L*z2
          - 216*L
          + 101/2*L^2
          - 28/3*L^3
          - 232*z2
          + 148*z3
          )

       + i_*r^-1*[pi]*ep^-2*CF^2 * (
          + 2
          )

       + i_*r^-1*[pi]*ep^-1*CF^2 * (
          + 7
          - 8*L
          )

       + i_*r^-1*[pi]*CF*CA * (
          - 269/12
          + 3*L*z2
          - 1/2*L
          - 2*L^2
          + 1/6*L^3
          - 5*z2
          + 18*z3
          )

       + i_*r^-1*[pi]*CF*TR*Nf * (
          + 25/3
          - 2*L
          )

       + i_*r^-1*[pi]*CF*TR * (
          + 49/3
          - 10*L
          )

       + i_*r^-1*[pi]*CF^2 * (
          + 97/4
          + 6*L*z2
          - 77/2*L
          + 14*L^2
          - 1/3*L^3
          - 43*z2
          + 12*z3
          )

       + i_*[pi]*ep^-2*CF*CA * (
          + 11/12
          )

       + i_*[pi]*ep^-2*CF*TR*Nf * (
          - 1/3
          )

       + i_*[pi]*ep^-2*CF^2 * (
          + 1
          - L
          )

       + i_*[pi]*ep^-1*CF*CA * (
          - 67/36
          + 1/2*z2
          )

       + i_*[pi]*ep^-1*CF*TR*Nf * (
          + 5/9
          )

       + i_*[pi]*ep^-1*CF^2 * (
          + 7/2
          - 4*L
          + 3/2*L^2
          - 4*z2
          )

       + i_*[pi]*CF*CA * (
          - 2545/216
          - L*z2
          + 233/36*L
          - 11/12*L^2
          + 13/2*z3
          )

       + i_*[pi]*CF*TR*Nf * (
          + 209/54
          - 19/9*L
          + 1/3*L^2
          )

       + i_*[pi]*CF*TR * (
          + 265/54
          - 19/9*L
          + 1/3*L^2
          )

       + i_*[pi]*CF^2 * (
          + 85/8
          + 10*L*z2
          - 55/4*L
          + 5*L^2
          - 7/6*L^3
          - 11*z2
          - 8*z3
          )

       + r^-2*ep^-2*CF*CA * (
          + 11/4
          - 11/6*L
          )

       + r^-2*ep^-2*CF*TR*Nf * (
          - 1
          + 2/3*L
          )

       + r^-2*ep^-2*CF^2 * (
          + 5
          - 5*L
          + 2*L^2
          - 12*z2
          )

       + r^-2*ep^-1*CF*CA * (
          - 55/12
          - 6*L*z2
          + 47/9*L
          - L^2
          + 1/3*L^3
          + 13/2*z2
          - 2*z3
          )

       + r^-2*ep^-1*CF*TR*Nf * (
          + 5/3
          - 10/9*L
          )

       + r^-2*ep^-1*CF^2 * (
          + 12
          + 40*L*z2
          - 55/2*L
          + 29/2*L^2
          - 2*L^3
          - 92*z2
          )

       + r^-2*CF*CA * (
          + 3749/36
          + 119/3*L*z2
          - 238*L*z3
          + 12607/108*L
          + 2*L^2*z2
          + 419/18*L^2
          + 77/18*L^3
          - 2/3*L^4
          + 144*z2*ln2
          - 7879/18*z2
          + 118/5*z2^2
          + 3527/6*z3
          )

       + r^-2*CF*TR*Nf * (
          + 199/18
          + 8/3*L*z2
          - 731/27*L
          + 37/9*L^2
          - 2/9*L^3
          - 260/9*z2
          - 8/3*z3
          )

       + r^-2*CF*TR * (
          + 2345/18
          - 16/3*L*z2
          - 3730/27*L
          + 289/9*L^2
          + 4/9*L^3
          + 28*z2
          )

       + r^-2*CF^2 * (
          + 909/4
          + 434*L*z2
          - 148*L*z3
          - 1/2*L
          - 111*L^2*z2
          + 108*L^2
          - 101/6*L^3
          + 7/3*L^4
          - 288*z2*ln2
          - 905*z2
          + 727/5*z2^2
          + 246*z3
          )

       + r^-1*ep^-2*CF*CA * (
          + 11/6
          )

       + r^-1*ep^-2*CF*TR*Nf * (
          - 2/3
          )

       + r^-1*ep^-2*CF^2 * (
          + 2
          - 2*L
          )

       + r^-1*ep^-1*CF*CA * (
          - 67/18
          + z2
          )

       + r^-1*ep^-1*CF*TR*Nf * (
          + 10/9
          )

       + r^-1*ep^-1*CF^2 * (
          + 5
          - 7*L
          + 4*L^2
          - 26*z2
          )

       + r^-1*CF*CA * (
          + 167/108
          - 3*L*z2
          - 18*L*z3
          + 269/12*L
          - 1/2*L^2*z2
          + 1/4*L^2
          + 2/3*L^3
          - 1/24*L^4
          + 36*z2*ln2
          - 139/3*z2
          + 7/2*z2^2
          + 63*z3
          )

       + r^-1*CF*TR*Nf * (
          + 59/27
          - 25/3*L
          + L^2
          - 16/3*z2
          )

       + r^-1*CF*TR * (
          + 853/27
          - 49/3*L
          + 5*L^2
          - 20/3*z2
          )

       + r^-1*CF^2 * (
          + 107/4
          + 99*L*z2
          - 12*L*z3
          - 97/4*L
          - 5*L^2*z2
          + 77/4*L^2
          - 14/3*L^3
          + 1/12*L^4
          - 72*z2*ln2
          - 110*z2
          + 43/5*z2^2
          + 6*z3
          )

       + ep^-2*CF*CA * (
          + 11/12
          - 11/12*L
          )

       + ep^-2*CF*TR*Nf * (
          - 1/3
          + 1/3*L
          )

       + ep^-2*CF^2 * (
          + 1/2
          - L
          + 1/2*L^2
          - 3*z2
          )

       + ep^-1*CF*CA * (
          - 49/36
          - 1/2*L*z2
          + 67/36*L
          + 1/2*z2
          - 1/2*z3
          )

       + ep^-1*CF*TR*Nf * (
          + 5/9
          - 5/9*L
          )

       + ep^-1*CF^2 * (
          + 2
          + 10*L*z2
          - 7/2*L
          + 2*L^2
          - 1/2*L^3
          - 13*z2
          )

       + CF*CA * (
          - 1595/108
          - 11/3*L*z2
          - 13/2*L*z3
          + 2545/216*L
          + 1/2*L^2*z2
          - 233/72*L^2
          + 11/36*L^3
          + 6*z2*ln2
          + 173/9*z2
          - 63/20*z2^2
          + 67/6*z3
          )

       + CF*TR*Nf * (
          + 106/27
          + 4/3*L*z2
          - 209/54*L
          + 19/18*L^2
          - 1/9*L^3
          - 64/9*z2
          - 4/3*z3
          )

       + CF*TR * (
          + 383/27
          + 4/3*L*z2
          - 265/54*L
          + 19/18*L^2
          - 1/9*L^3
          - 22/3*z2
          )

       + CF^2 * (
          + 23/2
          + 31*L*z2
          + 8*L*z3
          - 85/8*L
          - 12*L^2*z2
          + 55/8*L^2
          - 5/3*L^3
          + 7/24*L^4
          - 12*z2*ln2
          - 32*z2
          + 68/5*z2^2
          - 11*z3
          );


id [F2r2l(S>>m^2)] =

       + i_*r^-2*[pi]*ep^-1*CF^2 * (
          - 12
          + 8*L
          )

       + i_*r^-2*[pi]*CF*CA * (
          + 341/9
          - 28*L*z2
          + 110/3*L
          + 8*L^2
          - 2/3*L^3
          + 76*z2
          - 136*z3
          )

       + i_*r^-2*[pi]*CF*TR*Nf * (
          - 148/9
          + 8/3*L
          )

       + i_*r^-2*[pi]*CF*TR * (
          - 868/9
          + 104/3*L
          )

       + i_*r^-2*[pi]*CF^2 * (
          - 7
          - 40*L*z2
          + 158*L
          - 28*L^2
          + 4/3*L^3
          + 132*z2
          - 112*z3
          )

       + i_*r^-1*[pi]*ep^-1*CF^2 * (
          - 2
          + 4*L
          )

       + i_*r^-1*[pi]*CF*CA * (
          + 173/18
          + 1/3*L
          )

       + i_*r^-1*[pi]*CF*TR*Nf * (
          - 50/9
          + 4/3*L
          )

       + i_*r^-1*[pi]*CF*TR * (
          - 50/9
          + 4/3*L
          )

       + i_*r^-1*[pi]*CF^2 * (
          - 31/2
          + 17*L
          - 6*L^2
          + 24*z2
          )

       + r^-2*ep^-1*CF^2 * (
          - 4
          + 12*L
          - 4*L^2
          + 24*z2
          )

       + r^-2*CF*CA * (
          - 343/9
          - 44*L*z2
          + 136*L*z3
          - 341/9*L
          + 10*L^2*z2
          - 55/3*L^2
          - 8/3*L^3
          + 1/6*L^4
          - 96*z2*ln2
          + 944/3*z2
          - 174/5*z2^2
          - 404*z3
          )

       + r^-2*CF*TR*Nf * (
          - 76/9
          + 148/9*L
          - 4/3*L^2
          + 32/3*z2
          )

       + r^-2*CF*TR * (
          - 916/9
          + 868/9*L
          - 52/3*L^2
          - 16*z2
          )

       + r^-2*CF^2 * (
          - 89
          - 244*L*z2
          + 112*L*z3
          + 7*L
          + 28*L^2*z2
          - 79*L^2
          + 28/3*L^3
          - 1/3*L^4
          + 192*z2*ln2
          + 656*z2
          - 276/5*z2^2
          - 224*z3
          )

       + r^-1*ep^-1*CF^2 * (
          + 2*L
          - 2*L^2
          + 12*z2
          )

       + r^-1*CF*CA * (
          - 3
          - 173/18*L
          - 1/6*L^2
          - 24*z2*ln2
          + 64/3*z2
          - 20*z3
          )

       + r^-1*CF*TR*Nf * (
          + 50/9*L
          - 2/3*L^2
          + 16/3*z2
          )

       + r^-1*CF*TR * (
          - 68/3
          + 50/9*L
          - 2/3*L^2
          + 8*z2
          )

       + r^-1*CF^2 * (
          - 48*L*z2
          + 31/2*L
          - 17/2*L^2
          + 2*L^3
          + 48*z2*ln2
          + 36*z2
          - 4*z3
          );


********************************************************************************

